A note on defect stability in $d=4-\varepsilon$

We explore the space of scalar line, surface and interface defect field theories in $d=4-\varepsilon$ by examining their stability properties under generic deformations. Examples are known of multiple stable line defect Conformal Field Theories (dCFTs) existing simultaneously, unlike the case of normal multiscalar field theories where a theorem by Michel guarantees that the stable fixed point is the unique global minimum of a so-called $A$-function. We prove that a suitable modification of Michel's theorem survives for line defect theories, with fixed points locally rather than globally minimizing an $A$-function along a specified surface in coupling space and provide a novel classification of the fixed points in the hypertetrahedral line defect model. For surface defects Michel's theorem survives almost untouched, and we explore bulk models for which the symmetry preserving defect is the unique stable point. In the case of interface theories, we prove that for any critical bulk model there can exist no fixed points stable under generic deformations for $N\geq 6$.

==> datafiles/B2.dat <==
-4.242640687119286	0
-4.241640687119285	0.04119446943787548
-4.211640687119285	0.2292175375378738
-4.181640687119286	0.321342810048243
-4.1516406871192855	0.3922563296673106
-4.121640687119285	0.452060755370856
-4.091640687119285	0.5047276189319465
-4.061640687119286	0.5523092894423649
-4.031640687119285	0.5960313808794623
-4.001640687119285	0.6366958697301985
-3.9716406871192853	0.6748619822277218
-3.9416406871192855	0.7109384465891823
-3.9116406871192853	0.7452350423068826
-3.8816406871192854	0.7779934592140197
-3.851640687119285	0.8094067951581904
-3.8216406871192854	0.8396324233074415
-3.791640687119285	0.8688007943008605
-3.7616406871192853	0.8970216420198573
-3.7316406871192855	0.9243884729730243
-3.7016406871192853	0.9509818871493009
-3.6716406871192855	0.9768720828309811
-3.6416406871192852	1.00212077873585
-3.6116406871192854	1.0267827119128412
-3.581640687119285	1.0509068213498554
-3.5516406871192854	1.0745371951367735
-3.5216406871192856	1.0977138372779898
-3.4916406871192853	1.120473295230062
-3.461640687119285	1.1428491786843984
-3.4316406871192853	1.1648725925765306
-3.4016406871192855	1.1865725018407538
-3.371640687119285	1.2079760414173646
-3.3416406871192854	1.2291087820374091
-3.3116406871192856	1.249994960067588
-3.2816406871192854	1.2706576779944436
-3.251640687119285	1.2911190808200776
-3.2216406871192853	1.3114005126298385
-3.1916406871192855	1.3315226568023344
-3.1616406871192853	1.351505662710097
-3.1316406871192854	1.3713692612652892
-3.1016406871192856	1.3911328712695885
-3.0716406871192854	1.4108156982081412
-3.041640687119285	1.430436826867075
-3.0116406871192853	1.4500153089391685
-2.9816406871192855	1.4695702466024305
-2.9516406871192853	1.4891208729029344
-2.9216406871192855	1.5086866296395243
-2.8916406871192857	1.5282872433279355
-2.8616406871192854	1.5479427997103155
-2.831640687119285	1.5676738171685516
-2.8016406871192854	1.5875013192915504
-2.7716406871192856	1.6074469067334511
-2.7416406871192853	1.627532828377209
-2.711640687119285	1.647782051681231
-2.6816406871192853	1.6682183319309896
-2.6516406871192855	1.6888662799370493
-2.621640687119285	1.7097514275100156
-2.5916406871192854	1.7309002897950911
-2.5616406871192856	1.7523404232572848
-2.5316406871192854	1.7741004777659768
-2.501640687119285	1.7962102408273763
-2.4716406871192853	1.8187006715489784
-2.4416406871192855	1.841603921386314
-2.4116406871192853	1.8649533381162982
-2.3816406871192854	1.8887834488045407
-2.3516406871192856	1.913129916793228
-2.3216406871192854	1.9380294669475737
-2.291640687119285	1.9635197725903106
-2.2616406871192853	1.9896392967693532
-2.2316406871192855	2.0164270798084223
-2.2016406871192853	2.043922464574138
-2.1716406871192855	2.0721647506753946
-2.1416406871192852	2.10119276904299
-2.1116406871192854	2.131044369201596
-2.081640687119285	2.1617558132481074
-2.0516406871192854	2.1933610733055215
-2.0216406871192856	2.225891033227683
-1.9916406871192853	2.2593726007296513
-1.9616406871192855	2.2938277429448553
-1.9316406871192853	2.329272466526949
-1.9016406871192855	2.3657157724515048
-1.8716406871192852	2.4031586249771064
-1.8416406871192854	2.4415929828451617
-1.8116406871192856	2.481000947523816
-1.7816406871192854	2.5213540867848
-1.7516406871192856	2.562612990853829
-1.7216406871192853	2.604727111828664
-1.6916406871192855	2.6476349246509647
-1.6616406871192853	2.691264430116147
-1.6316406871192854	2.735533998601464
-1.6016406871192856	2.7803535296036386
-1.5716406871192854	2.8256258795377582
-1.5416406871192856	2.871248491344702
-1.5116406871192853	2.917115146605148
-1.4816406871192855	2.963117755483298
-1.4516406871192853	3.0091481022027073
-1.4216406871192855	3.0550994730443315
-1.3916406871192852	3.1008681083294336
-1.3616406871192854	3.146354437300922
-1.3316406871192856	3.1914640729887505
-1.3016406871192854	3.2361085610925873
-1.2716406871192856	3.280205891234472
-1.2416406871192853	3.3236807898440572
-1.2116406871192855	3.366464821233083
-1.1816406871192853	3.4084963273363007
-1.1516406871192855	3.449720237673513
-1.1216406871192852	3.4900877799880363
-1.0916406871192854	3.5295561194204
-1.0616406871192856	3.5680879505939704
-1.0316406871192854	3.605651063120071
-1.0016406871192856	3.642217897146791
-0.9716406871192853	3.677765101930693
-0.9416406871192855	3.712273107155322
-0.9116406871192853	3.745725713926833
-0.8816406871192854	3.7781097100601717
-0.8516406871192856	3.8094145124067613
-0.8216406871192854	3.839631837522017
-0.7916406871192856	3.8687554008732468
-0.7616406871192853	3.896780643988014
-0.7316406871192855	3.9237044883845202
-0.7016406871192853	3.949525114759235
-0.6716406871192855	3.974241765689382
-0.6416406871192857	3.997854570002734
-0.6116406871192854	4.0203643869446
-0.5816406871192856	4.041772668308171
-0.5516406871192854	4.062081336770828
-0.5216406871192856	4.081292678781289
-0.4916406871192853	4.099409250459894
-0.4616406871192855	4.116433795098798
-0.43164068711928527	4.132369170974937
-0.40164068711928547	4.147218288312155
-0.37164068711928566	4.1609840543474315
-0.3416406871192854	4.17366932556799
-0.3116406871192856	4.18527686629039
-0.28164068711928536	4.195809312849131
-0.25164068711928556	4.205269142750906
-0.22164068711928575	4.21365864823168
-0.1916406871192855	4.22097991372777
-0.16164068711928525	4.227234796839577
-0.1316406871192859	4.232424912428299
-0.10164068711928564	4.23655161954243
-0.0716406871192854	4.239616010922851
-0.04164068711928515	4.241618904883571
-0.011640687119285786	4.242560839410258
0.018359312880714462	4.242442068361315
0.04835931288071471	4.241262559697157
0.07835931288071496	4.239021995702929
0.10835931288071432	4.235719775209044
0.13835931288071457	4.231355017853083
0.16835931288071482	4.225926570466468
0.19835931288071418	4.2194330157104805
0.22835931288071443	4.211872683129358
0.2583593128807147	4.2032436628339385
0.2883593128807149	4.193543822078311
0.3183593128807143	4.182770825044925
0.34835931288071453	4.170922156211159
0.3783593128807148	4.15799514773327
0.40835931288071414	4.14398701135256
0.4383593128807144	4.128894875404067
0.46835931288071464	4.112715827590848
0.4983593128807149	4.095446964277206
0.5283593128807142	4.077085447152469
0.5583593128807145	4.057628568222931
0.5883593128807147	4.037073824203048
0.6183593128807141	4.015419001496777
0.6483593128807144	3.9926622730843726
0.6783593128807146	3.968802308756001
0.7083593128807149	3.943838400257075
0.7383593128807142	3.9177706030249553
0.7683593128807145	3.890599896294228
0.7983593128807147	3.86232836341662
0.8283593128807141	3.8329593942664415
0.8583593128807143	3.802497911563728
0.8883593128807146	3.7709506228196634
0.9183593128807148	3.738326299361388
0.9483593128807142	3.7046360834878924
0.9783593128807144	3.669893824200599
1.0083593128807147	3.634116441090067
1.038359312880714	3.597324314788061
1.0683593128807143	3.5595417008543366
1.0983593128807145	3.5207971620065734
1.1283593128807148	3.481124011179086
1.1583593128807141	3.4405607549960093
1.1883593128807144	3.3991515238933214
1.2183593128807146	3.3569464714093535
1.2483593128807149	3.3140021212571993
1.2783593128807142	3.2703816369731906
1.3083593128807145	3.2261549856040532
1.3383593128807147	3.1813989645776726
1.368359312880714	3.136197060230364
1.3983593128807144	3.090639108122469
1.4283593128807146	3.044820729911729
1.4583593128807149	2.9988425296501298
1.4883593128807142	2.952809044080106
1.5183593128807145	2.9068274565040513
1.5483593128807147	2.861006101166402
1.578359312880714	2.8154528032828585
1.6083593128807143	2.770273116836077
1.6383593128807146	2.7255685357500874
1.6683593128807148	2.681434761920389
1.6983593128807142	2.637960114255418
1.7283593128807144	2.595224155769966
1.7583593128807147	2.553296601405125
1.788359312880714	2.5122365492823824
1.8183593128807143	2.472092054998842
1.8483593128807145	2.4329000451556215
1.8783593128807148	2.3946865452368784
1.9083593128807141	2.3574671802747638
1.9383593128807144	2.3212478956317786
1.9683593128807146	2.2860258399740876
1.9983593128807149	2.2517903525758403
2.0283593128807142	2.218524001422266
2.0583593128807145	2.1862036258441977
2.0883593128807147	2.154801346287081
2.118359312880714	2.124285513134351
2.1483593128807144	2.0946215753823356
2.1783593128807146	2.0657728578145753
2.208359312880715	2.03770124183502
2.238359312880714	2.0103677501993213
2.2683593128807145	1.9837330395943549
2.2983593128807147	1.9577578075170092
2.328359312880714	1.9324031213989301
2.3583593128807143	1.9076306786292185
2.3883593128807146	1.8834030062437792
2.418359312880715	1.859683608753371
2.448359312880714	1.836437072016792
2.4783593128807144	1.813629130343486
2.5083593128807147	1.7912267032152533
2.538359312880714	1.7691979072095332
2.5683593128807143	1.7475120479268347
2.5983593128807145	1.7261395959974806
2.628359312880715	1.7050521505812986
2.658359312880714	1.6842223931842515
2.6883593128807144	1.663624034097963
2.7183593128807146	1.6432317533186538
2.748359312880714	1.6230211374153145
2.7783593128807142	1.6029686134865906
2.8083593128807145	1.583051381064668
2.8383593128807147	1.56324734258541
2.868359312880714	1.5435350328404667
2.8983593128807144	1.5238935476526072
2.9283593128807146	1.5043024718645008
2.958359312880714	1.4847418065979914
2.988359312880714	1.4651918956208978
3.0183593128807145	1.4456333505466525
3.0483593128807147	1.4260469744844435
3.078359312880714	1.406413683649288
3.1083593128807143	1.386714426328627
3.1383593128807146	1.366930098479185
3.168359312880715	1.3470414550903462
3.198359312880714	1.3270290162916274
3.2283593128807144	1.3068729669948362
3.2583593128807147	1.2865530486375418
3.288359312880714	1.2660484413220863
3.3183593128807143	1.2453376343098366
3.3483593128807145	1.2243982824150865
3.378359312880715	1.2032070453234374
3.408359312880714	1.181739406203537
3.4383593128807144	1.1599694651466468
3.4683593128807146	1.137869701897933
3.498359312880714	1.1154107009574723
3.5283593128807142	1.0925608303190981
3.5583593128807145	1.069285862727224
3.5883593128807147	1.045548525147856
3.618359312880714	1.0213079578561013
3.6483593128807144	0.9965190586780893
3.6783593128807146	0.9711316798072396
3.708359312880714	0.9450896332081901
3.738359312880714	0.9183294443304455
3.7683593128807145	0.8907787701632915
3.798359312880714	0.8623543625168464
3.828359312880715	0.8329594040969994
3.8583593128807143	0.8024799620101695
3.8883593128807137	0.770780170636295
3.918359312880715	0.7376955365179143
3.948359312880714	0.7030233817971153
3.9783593128807135	0.6665087690746149
4.008359312880715	0.6278229805974996
4.038359312880714	0.5865290785535208
4.068359312880715	0.5420235676434371
4.0983593128807145	0.49343008311835423
4.128359312880714	0.4393857076839115
4.158359312880715	0.37754719754201677
4.188359312880714	0.30317074875681965
4.218359312880714	0.20289147011151004
4.242640687119286	0
4.241640687119285	-0.04119446943787548
4.211640687119285	-0.2292175375378738
4.181640687119286	-0.321342810048243
4.1516406871192855	-0.3922563296673106
4.121640687119285	-0.452060755370856
4.091640687119285	-0.5047276189319465
4.061640687119286	-0.5523092894423649
4.031640687119285	-0.5960313808794623
4.001640687119285	-0.6366958697301985
3.9716406871192853	-0.6748619822277218
3.9416406871192855	-0.7109384465891823
3.9116406871192853	-0.7452350423068826
3.8816406871192854	-0.7779934592140197
3.851640687119285	-0.8094067951581904
3.8216406871192854	-0.8396324233074415
3.791640687119285	-0.8688007943008605
3.7616406871192853	-0.8970216420198573
3.7316406871192855	-0.9243884729730243
3.7016406871192853	-0.9509818871493009
3.6716406871192855	-0.9768720828309811
3.6416406871192852	-1.00212077873585
3.6116406871192854	-1.0267827119128412
3.581640687119285	-1.0509068213498554
3.5516406871192854	-1.0745371951367735
3.5216406871192856	-1.0977138372779898
3.4916406871192853	-1.120473295230062
3.461640687119285	-1.1428491786843984
3.4316406871192853	-1.1648725925765306
3.4016406871192855	-1.1865725018407538
3.371640687119285	-1.2079760414173646
3.3416406871192854	-1.2291087820374091
3.3116406871192856	-1.249994960067588
3.2816406871192854	-1.2706576779944436
3.251640687119285	-1.2911190808200776
3.2216406871192853	-1.3114005126298385
3.1916406871192855	-1.3315226568023344
3.1616406871192853	-1.351505662710097
3.1316406871192854	-1.3713692612652892
3.1016406871192856	-1.3911328712695885
3.0716406871192854	-1.4108156982081412
3.041640687119285	-1.430436826867075
3.0116406871192853	-1.4500153089391685
2.9816406871192855	-1.4695702466024305
2.9516406871192853	-1.4891208729029344
2.9216406871192855	-1.5086866296395243
2.8916406871192857	-1.5282872433279355
2.8616406871192854	-1.5479427997103155
2.831640687119285	-1.5676738171685516
2.8016406871192854	-1.5875013192915504
2.7716406871192856	-1.6074469067334511
2.7416406871192853	-1.627532828377209
2.711640687119285	-1.647782051681231
2.6816406871192853	-1.6682183319309896
2.6516406871192855	-1.6888662799370493
2.621640687119285	-1.7097514275100156
2.5916406871192854	-1.7309002897950911
2.5616406871192856	-1.7523404232572848
2.5316406871192854	-1.7741004777659768
2.501640687119285	-1.7962102408273763
2.4716406871192853	-1.8187006715489784
2.4416406871192855	-1.841603921386314
2.4116406871192853	-1.8649533381162982
2.3816406871192854	-1.8887834488045407
2.3516406871192856	-1.913129916793228
2.3216406871192854	-1.9380294669475737
2.291640687119285	-1.9635197725903106
2.2616406871192853	-1.9896392967693532
2.2316406871192855	-2.0164270798084223
2.2016406871192853	-2.043922464574138
2.1716406871192855	-2.0721647506753946
2.1416406871192852	-2.10119276904299
2.1116406871192854	-2.131044369201596
2.081640687119285	-2.1617558132481074
2.0516406871192854	-2.1933610733055215
2.0216406871192856	-2.225891033227683
1.9916406871192853	-2.2593726007296513
1.9616406871192855	-2.2938277429448553
1.9316406871192853	-2.329272466526949
1.9016406871192855	-2.3657157724515048
1.8716406871192852	-2.4031586249771064
1.8416406871192854	-2.4415929828451617
1.8116406871192856	-2.481000947523816
1.7816406871192854	-2.5213540867848
1.7516406871192856	-2.562612990853829
1.7216406871192853	-2.604727111828664
1.6916406871192855	-2.6476349246509647
1.6616406871192853	-2.691264430116147
1.6316406871192854	-2.735533998601464
1.6016406871192856	-2.7803535296036386
1.5716406871192854	-2.8256258795377582
1.5416406871192856	-2.871248491344702
1.5116406871192853	-2.917115146605148
1.4816406871192855	-2.963117755483298
1.4516406871192853	-3.0091481022027073
1.4216406871192855	-3.0550994730443315
1.3916406871192852	-3.1008681083294336
1.3616406871192854	-3.146354437300922
1.3316406871192856	-3.1914640729887505
1.3016406871192854	-3.2361085610925873
1.2716406871192856	-3.280205891234472
1.2416406871192853	-3.3236807898440572
1.2116406871192855	-3.366464821233083
1.1816406871192853	-3.4084963273363007
1.1516406871192855	-3.449720237673513
1.1216406871192852	-3.4900877799880363
1.0916406871192854	-3.5295561194204
1.0616406871192856	-3.5680879505939704
1.0316406871192854	-3.605651063120071
1.0016406871192856	-3.642217897146791
0.9716406871192853	-3.677765101930693
0.9416406871192855	-3.712273107155322
0.9116406871192853	-3.745725713926833
0.8816406871192854	-3.7781097100601717
0.8516406871192856	-3.8094145124067613
0.8216406871192854	-3.839631837522017
0.7916406871192856	-3.8687554008732468
0.7616406871192853	-3.896780643988014
0.7316406871192855	-3.9237044883845202
0.7016406871192853	-3.949525114759235
0.6716406871192855	-3.974241765689382
0.6416406871192857	-3.997854570002734
0.6116406871192854	-4.0203643869446
0.5816406871192856	-4.041772668308171
0.5516406871192854	-4.062081336770828
0.5216406871192856	-4.081292678781289
0.4916406871192853	-4.099409250459894
0.4616406871192855	-4.116433795098798
0.43164068711928527	-4.132369170974937
0.40164068711928547	-4.147218288312155
0.37164068711928566	-4.1609840543474315
0.3416406871192854	-4.17366932556799
0.3116406871192856	-4.18527686629039
0.28164068711928536	-4.195809312849131
0.25164068711928556	-4.205269142750906
0.22164068711928575	-4.21365864823168
0.1916406871192855	-4.22097991372777
0.16164068711928525	-4.227234796839577
0.1316406871192859	-4.232424912428299
0.10164068711928564	-4.23655161954243
0.0716406871192854	-4.239616010922851
0.04164068711928515	-4.241618904883571
0.011640687119285786	-4.242560839410258
-0.018359312880714462	-4.242442068361315
-0.04835931288071471	-4.241262559697157
-0.07835931288071496	-4.239021995702929
-0.10835931288071432	-4.235719775209044
-0.13835931288071457	-4.231355017853083
-0.16835931288071482	-4.225926570466468
-0.19835931288071418	-4.2194330157104805
-0.22835931288071443	-4.211872683129358
-0.2583593128807147	-4.2032436628339385
-0.2883593128807149	-4.193543822078311
-0.3183593128807143	-4.182770825044925
-0.34835931288071453	-4.170922156211159
-0.3783593128807148	-4.15799514773327
-0.40835931288071414	-4.14398701135256
-0.4383593128807144	-4.128894875404067
-0.46835931288071464	-4.112715827590848
-0.4983593128807149	-4.095446964277206
-0.5283593128807142	-4.077085447152469
-0.5583593128807145	-4.057628568222931
-0.5883593128807147	-4.037073824203048
-0.6183593128807141	-4.015419001496777
-0.6483593128807144	-3.9926622730843726
-0.6783593128807146	-3.968802308756001
-0.7083593128807149	-3.943838400257075
-0.7383593128807142	-3.9177706030249553
-0.7683593128807145	-3.890599896294228
-0.7983593128807147	-3.86232836341662
-0.8283593128807141	-3.8329593942664415
-0.8583593128807143	-3.802497911563728
-0.8883593128807146	-3.7709506228196634
-0.9183593128807148	-3.738326299361388
-0.9483593128807142	-3.7046360834878924
-0.9783593128807144	-3.669893824200599
-1.0083593128807147	-3.634116441090067
-1.038359312880714	-3.597324314788061
-1.0683593128807143	-3.5595417008543366
-1.0983593128807145	-3.5207971620065734
-1.1283593128807148	-3.481124011179086
-1.1583593128807141	-3.4405607549960093
-1.1883593128807144	-3.3991515238933214
-1.2183593128807146	-3.3569464714093535
-1.2483593128807149	-3.3140021212571993
-1.2783593128807142	-3.2703816369731906
-1.3083593128807145	-3.2261549856040532
-1.3383593128807147	-3.1813989645776726
-1.368359312880714	-3.136197060230364
-1.3983593128807144	-3.090639108122469
-1.4283593128807146	-3.044820729911729
-1.4583593128807149	-2.9988425296501298
-1.4883593128807142	-2.952809044080106
-1.5183593128807145	-2.9068274565040513
-1.5483593128807147	-2.861006101166402
-1.578359312880714	-2.8154528032828585
-1.6083593128807143	-2.770273116836077
-1.6383593128807146	-2.7255685357500874
-1.6683593128807148	-2.681434761920389
-1.6983593128807142	-2.637960114255418
-1.7283593128807144	-2.595224155769966
-1.7583593128807147	-2.553296601405125
-1.788359312880714	-2.5122365492823824
-1.8183593128807143	-2.472092054998842
-1.8483593128807145	-2.4329000451556215
-1.8783593128807148	-2.3946865452368784
-1.9083593128807141	-2.3574671802747638
-1.9383593128807144	-2.3212478956317786
-1.9683593128807146	-2.2860258399740876
-1.9983593128807149	-2.2517903525758403
-2.0283593128807142	-2.218524001422266
-2.0583593128807145	-2.1862036258441977
-2.0883593128807147	-2.154801346287081
-2.118359312880714	-2.124285513134351
-2.1483593128807144	-2.0946215753823356
-2.1783593128807146	-2.0657728578145753
-2.208359312880715	-2.03770124183502
-2.238359312880714	-2.0103677501993213
-2.2683593128807145	-1.9837330395943549
-2.2983593128807147	-1.9577578075170092
-2.328359312880714	-1.9324031213989301
-2.3583593128807143	-1.9076306786292185
-2.3883593128807146	-1.8834030062437792
-2.418359312880715	-1.859683608753371
-2.448359312880714	-1.836437072016792
-2.4783593128807144	-1.813629130343486
-2.5083593128807147	-1.7912267032152533
-2.538359312880714	-1.7691979072095332
-2.5683593128807143	-1.7475120479268347
-2.5983593128807145	-1.7261395959974806
-2.628359312880715	-1.7050521505812986
-2.658359312880714	-1.6842223931842515
-2.6883593128807144	-1.663624034097963
-2.7183593128807146	-1.6432317533186538
-2.748359312880714	-1.6230211374153145
-2.7783593128807142	-1.6029686134865906
-2.8083593128807145	-1.583051381064668
-2.8383593128807147	-1.56324734258541
-2.868359312880714	-1.5435350328404667
-2.8983593128807144	-1.5238935476526072
-2.9283593128807146	-1.5043024718645008
-2.958359312880714	-1.4847418065979914
-2.988359312880714	-1.4651918956208978
-3.0183593128807145	-1.4456333505466525
-3.0483593128807147	-1.4260469744844435
-3.078359312880714	-1.406413683649288
-3.1083593128807143	-1.386714426328627
-3.1383593128807146	-1.366930098479185
-3.168359312880715	-1.3470414550903462
-3.198359312880714	-1.3270290162916274
-3.2283593128807144	-1.3068729669948362
-3.2583593128807147	-1.2865530486375418
-3.288359312880714	-1.2660484413220863
-3.3183593128807143	-1.2453376343098366
-3.3483593128807145	-1.2243982824150865
-3.378359312880715	-1.2032070453234374
-3.408359312880714	-1.181739406203537
-3.4383593128807144	-1.1599694651466468
-3.4683593128807146	-1.137869701897933
-3.498359312880714	-1.1154107009574723
-3.5283593128807142	-1.0925608303190981
-3.5583593128807145	-1.069285862727224
-3.5883593128807147	-1.045548525147856
-3.618359312880714	-1.0213079578561013
-3.6483593128807144	-0.9965190586780893
-3.6783593128807146	-0.9711316798072396
-3.708359312880714	-0.9450896332081901
-3.738359312880714	-0.9183294443304455
-3.7683593128807145	-0.8907787701632915
-3.798359312880714	-0.8623543625168464
-3.828359312880715	-0.8329594040969994
-3.8583593128807143	-0.8024799620101695
-3.8883593128807137	-0.770780170636295
-3.918359312880715	-0.7376955365179143
-3.948359312880714	-0.7030233817971153
-3.9783593128807135	-0.6665087690746149
-4.008359312880715	-0.6278229805974996
-4.038359312880714	-0.5865290785535208
-4.068359312880715	-0.5420235676434371
-4.0983593128807145	-0.49343008311835423
-4.128359312880714	-0.4393857076839115
-4.158359312880715	-0.37754719754201677
-4.188359312880714	-0.30317074875681965
-4.218359312880714	-0.20289147011151004
-4.242640687119286	0

==> datafiles/MNRegionLower.dat <==
2.	2.
2.1	2.03448275862069
2.2	2.0714285714285716
2.3	2.111111111111111
2.4	2.1538461538461533
2.5	2.2
2.6	2.2500000000000004
2.7	2.3043478260869565
2.8	2.3636363636363638
2.9	2.4285714285714284
3.	2.5
3.1	2.5789473684210527
3.2	2.6666666666666665
3.3	2.7647058823529407
3.4000000000000004	2.8750000000000004
3.5	3.
3.6	3.1428571428571432
3.7	3.3076923076923084
3.8	3.5
3.9000000000000004	3.7272727272727284
4.	4.
6	4
6	1
1	1
2	2

==> datafiles/MNRegionUpper.dat <==
6	6
30	30
56	30
6	5
6	6

==> datafiles/O2minus.dat <==
-3.1622776601683795	0
-3.1612776601683796	-0.07952078546100744
-3.11127766016838	-0.5656423970470845
-3.0612776601683795	-0.7928297972162818
-3.0112776601683797	-0.9655085982894448
-2.9612776601683795	-1.1094298623111276
-2.9112776601683796	-1.2346912105480154
-2.86127766016838	-1.3465103606810316
-2.8112776601683795	-1.4480048057372603
-2.7612776601683797	-1.5412156511841675
-2.7112776601683795	-1.6275667265804734
-2.6612776601683796	-1.7080987136253907
-2.61127766016838	-1.7836000060286923
-2.5612776601683795	-1.8546850804172632
-2.5112776601683797	-1.921844039858393
-2.4612776601683795	-1.9854753283675088
-2.4112776601683796	-2.045908122466135
-2.36127766016838	-2.1034181257157933
-2.3112776601683795	-2.158238999185813
-2.2612776601683797	-2.210570818504446
-2.2112776601683795	-2.260586452591508
-2.1612776601683796	-2.3084364569242735
-2.11127766016838	-2.3542528839684853
-2.0612776601683795	-2.3981522903457924
-2.0112776601683793	-2.4402381387290073
-1.9612776601683795	-2.480602737183938
-1.9112776601683796	-2.5193288204879654
-1.8612776601683796	-2.5564908511000235
-1.8112776601683795	-2.5921560982654883
-1.7612776601683795	-2.626385539823085
-1.7112776601683795	-2.659234621053328
-1.6612776601683796	-2.690753897298204
-1.6112776601683796	-2.720989581354973
-1.5612776601683795	-2.749984012291553
-1.5112776601683795	-2.777776058986035
-1.4612776601683795	-2.8044014691004615
-1.4112776601683796	-2.8298931721726994
-1.3612776601683796	-2.854281543913722
-1.3112776601683795	-2.877594637530335
-1.2612776601683795	-2.899858386880328
-1.2112776601683795	-2.92109678545183
-1.1612776601683796	-2.941332044498522
-1.1112776601683794	-2.9605847331246395
-1.0612776601683795	-2.9788739026732114
-1.0112776601683797	-2.996217197408153
-0.9612776601683795	-3.012630953180493
-0.9112776601683796	-3.0281302855191092
-0.8612776601683794	-3.0427291683774427
-0.8112776601683795	-3.0564405045921834
-0.7612776601683793	-3.069276188961912
-0.7112776601683795	-3.0812471647281714
-0.6612776601683796	-3.0923634741346677
-0.6112776601683794	-3.1026343036489283
-0.5612776601683795	-3.112068024352281
-0.5112776601683793	-3.1206722279362737
-0.46127766016837946	-3.128453758684885
-0.41127766016837963	-3.1354187417706143
-0.36127766016837937	-3.1415726081475914
-0.31127766016837954	-3.146920116285143
-0.2612776601683793	-3.1514653709499867
-0.21127766016837946	-3.155211839213617
-0.16127766016837963	-3.1581623638329006
-0.11127766016837937	-3.160319174125843
-0.061277660168379544	-3.161683894440475
-0.011277660168379278	-3.1622575502923738
0.038722339831620545	-3.1620405722251514
0.08872233983162037	-3.161032797427892
0.13872233983162063	-3.159233469123743
0.18872233983162046	-3.1566412337243013
0.23872233983162072	-3.153254135724762
0.28872233983162054	-3.1490696102947857
0.33872233983162037	-3.1440844734992397
0.38872233983162063	-3.1382949100611675
0.43872233983162046	-3.131696458556076
0.4887223398316207	-3.124283993901564
0.5387223398316205	-3.1160517069789364
0.5887223398316204	-3.1069930811933237
0.6387223398316206	-3.097100865745257
0.6887223398316205	-3.0863670453490877
0.7387223398316207	-3.0747828060911386
0.7887223398316205	-3.0623384970722185
0.8387223398316204	-3.0490235874239104
0.8887223398316202	-3.034826618224542
0.9387223398316209	-3.0197351487673627
0.9887223398316207	-3.003735696548197
1.0387223398316205	-2.9868136702403656
1.0887223398316204	-2.9689532948080477
1.1387223398316202	-2.9501375277719513
1.188722339831621	-2.9303479654787137
1.2387223398316207	-2.9095647380324907
1.2887223398316205	-2.8877663913168106
1.3387223398316204	-2.8649297542585144
1.3887223398316202	-2.8410297891526217
1.438722339831621	-2.8160394224636534
1.4887223398316207	-2.789929353027826
1.5387223398316205	-2.76266783397916
1.5887223398316204	-2.734220423981933
1.638722339831621	-2.7045497024341736
1.688722339831621	-2.673614942162318
1.7387223398316207	-2.6413717316898913
1.7887223398316205	-2.6077715373451125
1.8387223398316204	-2.5727611931549594
1.888722339831621	-2.5362823034948154
1.938722339831621	-2.4982705396009064
1.9887223398316207	-2.458654805997508
2.0387223398316205	-2.417356246206066
2.0887223398316204	-2.3742870481658955
2.138722339831621	-2.329348997704113
2.188722339831621	-2.2824317118200916
2.2387223398316207	-2.2334104605152256
2.2887223398316205	-2.1821434533860673
2.3387223398316204	-2.128468420525076
2.388722339831621	-2.0721982490074025
2.438722339831621	-2.013115334303076
2.4887223398316207	-1.9509641501634578
2.5387223398316205	-1.8854412961532008
2.5887223398316204	-1.8161818871623792
2.638722339831621	-1.7427404893653946
2.688722339831621	-1.6645636603297496
2.7387223398316207	-1.5809490647415598
2.7887223398316205	-1.4909821297802504
2.8387223398316204	-1.3934329827232061
2.888722339831621	-1.2865781139743222
2.938722339831621	-1.1678660066011697
2.9887223398316207	-1.0332176805452962
3.0387223398316205	-0.8753093975322331
3.0887223398316204	-0.6780813427790796
3.138722339831621	-0.38525585451997213
3.1622776601683795	0

==> datafiles/O2plus.dat <==
-3.1622776601683795	0
-3.1612776601683796	0.07952078546100744
-3.11127766016838	0.5656423970470845
-3.0612776601683795	0.7928297972162818
-3.0112776601683797	0.9655085982894448
-2.9612776601683795	1.1094298623111276
-2.9112776601683796	1.2346912105480154
-2.86127766016838	1.3465103606810316
-2.8112776601683795	1.4480048057372603
-2.7612776601683797	1.5412156511841675
-2.7112776601683795	1.6275667265804734
-2.6612776601683796	1.7080987136253907
-2.61127766016838	1.7836000060286923
-2.5612776601683795	1.8546850804172632
-2.5112776601683797	1.921844039858393
-2.4612776601683795	1.9854753283675088
-2.4112776601683796	2.045908122466135
-2.36127766016838	2.1034181257157933
-2.3112776601683795	2.158238999185813
-2.2612776601683797	2.210570818504446
-2.2112776601683795	2.260586452591508
-2.1612776601683796	2.3084364569242735
-2.11127766016838	2.3542528839684853
-2.0612776601683795	2.3981522903457924
-2.0112776601683793	2.4402381387290073
-1.9612776601683795	2.480602737183938
-1.9112776601683796	2.5193288204879654
-1.8612776601683796	2.5564908511000235
-1.8112776601683795	2.5921560982654883
-1.7612776601683795	2.626385539823085
-1.7112776601683795	2.659234621053328
-1.6612776601683796	2.690753897298204
-1.6112776601683796	2.720989581354973
-1.5612776601683795	2.749984012291553
-1.5112776601683795	2.777776058986035
-1.4612776601683795	2.8044014691004615
-1.4112776601683796	2.8298931721726994
-1.3612776601683796	2.854281543913722
-1.3112776601683795	2.877594637530335
-1.2612776601683795	2.899858386880328
-1.2112776601683795	2.92109678545183
-1.1612776601683796	2.941332044498522
-1.1112776601683794	2.9605847331246395
-1.0612776601683795	2.9788739026732114
-1.0112776601683797	2.996217197408153
-0.9612776601683795	3.012630953180493
-0.9112776601683796	3.0281302855191092
-0.8612776601683794	3.0427291683774427
-0.8112776601683795	3.0564405045921834
-0.7612776601683793	3.069276188961912
-0.7112776601683795	3.0812471647281714
-0.6612776601683796	3.0923634741346677
-0.6112776601683794	3.1026343036489283
-0.5612776601683795	3.112068024352281
-0.5112776601683793	3.1206722279362737
-0.46127766016837946	3.128453758684885
-0.41127766016837963	3.1354187417706143
-0.36127766016837937	3.1415726081475914
-0.31127766016837954	3.146920116285143
-0.2612776601683793	3.1514653709499867
-0.21127766016837946	3.155211839213617
-0.16127766016837963	3.1581623638329006
-0.11127766016837937	3.160319174125843
-0.061277660168379544	3.161683894440475
-0.011277660168379278	3.1622575502923738
0.038722339831620545	3.1620405722251514
0.08872233983162037	3.161032797427892
0.13872233983162063	3.159233469123743
0.18872233983162046	3.1566412337243013
0.23872233983162072	3.153254135724762
0.28872233983162054	3.1490696102947857
0.33872233983162037	3.1440844734992397
0.38872233983162063	3.1382949100611675
0.43872233983162046	3.131696458556076
0.4887223398316207	3.124283993901564
0.5387223398316205	3.1160517069789364
0.5887223398316204	3.1069930811933237
0.6387223398316206	3.097100865745257
0.6887223398316205	3.0863670453490877
0.7387223398316207	3.0747828060911386
0.7887223398316205	3.0623384970722185
0.8387223398316204	3.0490235874239104
0.8887223398316202	3.034826618224542
0.9387223398316209	3.0197351487673627
0.9887223398316207	3.003735696548197
1.0387223398316205	2.9868136702403656
1.0887223398316204	2.9689532948080477
1.1387223398316202	2.9501375277719513
1.188722339831621	2.9303479654787137
1.2387223398316207	2.9095647380324907
1.2887223398316205	2.8877663913168106
1.3387223398316204	2.8649297542585144
1.3887223398316202	2.8410297891526217
1.438722339831621	2.8160394224636534
1.4887223398316207	2.789929353027826
1.5387223398316205	2.76266783397916
1.5887223398316204	2.734220423981933
1.638722339831621	2.7045497024341736
1.688722339831621	2.673614942162318
1.7387223398316207	2.6413717316898913
1.7887223398316205	2.6077715373451125
1.8387223398316204	2.5727611931549594
1.888722339831621	2.5362823034948154
1.938722339831621	2.4982705396009064
1.9887223398316207	2.458654805997508
2.0387223398316205	2.417356246206066
2.0887223398316204	2.3742870481658955
2.138722339831621	2.329348997704113
2.188722339831621	2.2824317118200916
2.2387223398316207	2.2334104605152256
2.2887223398316205	2.1821434533860673
2.3387223398316204	2.128468420525076
2.388722339831621	2.0721982490074025
2.438722339831621	2.013115334303076
2.4887223398316207	1.9509641501634578
2.5387223398316205	1.8854412961532008
2.5887223398316204	1.8161818871623792
2.638722339831621	1.7427404893653946
2.688722339831621	1.6645636603297496
2.7387223398316207	1.5809490647415598
2.7887223398316205	1.4909821297802504
2.8387223398316204	1.3934329827232061
2.888722339831621	1.2865781139743222
2.938722339831621	1.1678660066011697
2.9887223398316207	1.0332176805452962
3.0387223398316205	0.8753093975322331
3.0887223398316204	0.6780813427790796
3.138722339831621	0.38525585451997213
3.1622776601683795	0

==> datafiles/T4.dat <==
3.2631100692351245	0.
3.270208999787778	0.03270318011114893
3.277262887835732	0.06555399852294079
3.2842669727800335	0.0985575782310588
3.2912160105563744	0.1317188979956698
3.298104262754897	0.16504277170890191
3.304925485747942	0.198533826934551
3.311672919895613	0.2321964825951652
3.318339278907557	0.26603492578620774
3.3249167394484442	0.3000530877023142
3.331396931084051	0.3342546186667945
3.3377709266747018	0.36864286226254894
3.3440292333330217	0.4032208285705252
3.350161784073419	0.4379911665307958
3.356157930291447	0.47295613545133525
3.362006435222043	0.5081175757006747
3.367695468536478	0.5434768786328305
3.3732126022486977	0.579034955806289
3.3785448081122054	0.6147922075733858
3.383678456698837	0.6507484911321383
3.3885993183602285	0.6869030881494653
3.3932925662815556	0.7232546720827104
3.3977427818446944	0.759801275345395
3.401933962524309	0.7965402564830854
3.405849532545018	0.8334682675460188
3.4094723565305984	0.8705812218665371
3.412784756376585	0.9078742624711963
3.415768531575589	0.9453417313794505
3.4184049832195313	0.9829771400627061
3.420674941894538	1.0207731413589778
3.4225587996721982	1.0587215031590116
3.424036546384708	1.0968130841990453
3.425087810350937	1.1350378123129732
3.425691903695353	1.1733846655119777
3.4258278723716553	1.211841656272159
3.4254745509679436	1.250395819419753
3.4246106223299217	1.2890332040085593
3.4232146819932137	1.3277388695846097
3.4212653073652914	1.36649688722828
3.418741131542043	1.405290345753397
3.415620921583999	1.4441013634259054
3.4118836610131966	1.4829111055408468
3.407508636224091	1.5216998081653406
3.4024755264318904	1.5604468083167466
3.396764496709861	1.5991305807989737
3.3903562935948677	1.6377287818660484
3.3832323426688515	1.676218299820733
3.375374847454488	1.7145753125874934
3.366766888897489	1.7527753522240972
3.3573925246474787	1.7907933762553188
3.3472368872956433	1.828603845626589
3.33628628068226	1.8661808089862801
3.324528273352091	1.9034979929138927
3.3119517882122658	1.940528897619494
3.298547187436788	1.9772468975489241
3.2843063516655095	2.013625346241461
3.2692227525641506	2.049637684703796
3.2532915178463293	2.0852575524881503
3.2365094879088967	2.120458900595175
3.218875263297946	2.1552161052657133
3.200389242304345	2.1895040816811813
3.181053648083392	2.2232983965617885
3.1608725448021397	2.2565753786361604
3.1398518424381456	2.2893122259560466
3.1179992899830453	2.3214871090462283
3.095324456940893	2.353079268912524
3.0718387031521828	2.384069108979717
3.047555137117068	2.4144382800955424
3.022488563132639	2.444169757815516
2.9966554176964264	2.4732479112748917
2.9700736957586935	2.5016585630565835
2.9427628675270388	2.5293890395754928
2.914743786635895	2.5564282116179657
2.8860385905886954	2.582766524797708
2.856670594459995	2.6083960198138962
2.826664178907512	2.6333103425209563
2.7960446735889306	2.6575047439400628
2.7648382371050872	2.6809760704576817
2.7330717345998443	2.703722744564251
2.700772614138066	2.7257447365846335
2.6679687829575185	2.7470435279397956
2.6346884846494483	2.7676220665549325
2.6009601782676337	2.7874847150923965
2.5668124202985645	2.8066371927374916
2.5322737503480846	2.8250865113015666
2.4973725813143575	2.842840906429884
2.4621370947255015	2.8599097647119365
2.4265951418247296	2.8763035474900107
2.3907741508884066	2.892033712148628
2.3547010411648817	2.907112631644291
2.318402143726091	2.921553513002756
2.28190312943126	2.9353703154713635
2.245228944113858	2.9485776689678596
2.2084037510204637	2.961190793416275
2.171450880454193	2.973225419505829
2.1343927865065115	2.9846977113519633
2.097251010700031	2.995624191480503
2.0600461523115676	3.0060216684977723
2.022797845099262	3.0159071677520948
1.9855247401199623	3.0252978652364018
1.9482444942930055	3.03421102492831
1.9109737643436877	3.0426639397135693
1.8737282057436448	3.0506738759916874
1.8365224762555117	3.0582580220191535
1.7993702436850605	3.0654334400061463
1.7622841974449364	3.072217021947162
1.7252760635394526	3.0786254491345693
1.6883566225891349	3.084675155276676
1.6515357305261469	3.0903822931183647
1.6148223416069152	3.0957627044426563
1.578224533405517	3.1008318933152377
1.5417495334703653	3.1056050024211777
1.5054037473468405	3.110096792333142
1.4691927876894117	3.1143216235433977
1.4331215042081193	3.1182934410873595
1.3971940142156694	3.1220257615841196
1.36141373356264	3.125531662519155
1.3257834077690773	3.128823773595786
1.2903051431809676	3.1319142699848608
1.254980437999493	3.134814867306346
1.2198102130495272	3.1375368181815917
1.1847948421713932	3.140090910201155
1.149934182136441	3.1424874651596917
1.115227602002429	3.1447363394165895
1.0806740118390723	3.146846925248611
1.046271890767335	3.1488281530684956
1.0120193142682254	3.1506884943914297
0.9779139807279311	3.152435965439143
0.9439532371961975	3.1540781312793102
0.910134104343927	3.155622110405646
0.8764533006140998	3.1570745796716637
0.8429072655673654	3.158441779498484
0.8094921824300506	3.159729519284152
0.7762039998579374	3.1609431829488073
0.7430384529340731	3.1620877345566556
0.7099910834230663	3.1631677239619447
0.6770572593079226	3.164187292432157
0.6442321936384908	3.1651501782073312
0.6115109627230781	3.166059721959844
0.5788885236968109	3.166918872124093
0.546359731501887	3.167730190070397
0.5139193553160523	3.1684958551020372
0.4815620944664337	3.169217669258701
0.44928259386637104	3.1698970619137565
0.41707545901304205	3.170535094156683
0.3849352705836151	3.1711324629557334
0.3528565986673044	3.1716895050994656
0.32083401667013245	3.1722062009191414
0.2888621149284215	3.172682177797303
0.25693551406604054	3.173116713470927
0.22504887812925978	3.173508739140561
0.19319692753170936	3.173856842399811
0.1613744518404076	3.1741592700023356
0.1295763224321294	3.1744139304862533
0.0977975050475274	3.1746183966786017
0.06603307226839517	3.1747699081050436
0.034278215941281345	3.174865373332653
0.002528259568317758	3.17490137227608
-0.02922132931638342	3.1748741584999123
-0.060974926769082546	3.1747796615524235
-0.09273674004467812	3.174613489368312
-0.12451079518106216	3.1743709307803103
-0.15630092455293165	3.1740469581817985
-0.18811075439178748	3.1736362303847225
-0.21994369227239513	3.1731330957191646
-0.25180291456970316	3.1725315954229116
-0.28369135389411304	3.171825467371153
-0.31561168651706334	3.171008150198151
-0.34756631980314	3.170072787864207
-0.37955737966930697	3.1690122347225644
-0.41158669809642684	3.167819061141891
-0.44365580072290833	3.1664855597408397
-0.4757658945551286	3.165003752291591
-0.5079178558341799	3.1633653973494282
-0.5401122181034619	3.161561998665146
-0.572349160526642	3.1595848144363443
-0.6046284965105255	3.157424867452516
-0.636949662692345	3.155072956187124
-0.6693117083558617	3.1525196668875677
-0.7017132853454247	3.149755386711092
-0.7341526385516783	3.1467703179511273
-0.7666275970469025	3.143554493394333
-0.799135565951936	3.1400977928436684
-0.8316735191201856	3.136389960837071
-0.8642379927273213	3.132420625584877
-0.8968250798577738	3.128179319141784
-0.9294304261810328	3.123655498821067
-0.9620492268119021	3.118838569849872
-0.9946762244492152	3.1137179092547016
-1.0273057088869522	3.108282890955765
-1.059931517990173	3.102522912037673
-1.0925470402256008	3.0964274201521453
-1.1251452188329736	3.0899859419959332
-1.1577185577183973	3.083188112794245
-1.1902591291447857	3.076023706706609
-1.2227585832871006	3.068482668058526
-1.2552081597113698	3.0605551432884734
-1.2875987008264815	3.052231513486152
-1.3199206673464658	3.0435024273843068
-1.3521641557884103	3.0343588346533177
-1.3843189180174527	3.0247920193351883
-1.4163743828354098	3.014793633241771
-1.4483196795937723	3.0043557291312895
-1.4801436637950502	2.9934707934676186
-1.5118349446289787	2.98213177855865
-1.5433819143721568	2.970332133863527
-1.5747727795612763	2.9580658362538275
-1.6059955938317143	2.9453274190111074
-1.637038292294905	2.93211199934263
-1.6678887273099374	2.918415304198963
-1.6985347054875504	2.9042336941812135
-1.7289640257482342	2.8895641853324316
-1.7591645182409819	2.8744044686168086
-1.7891240839153721	2.8587529269020866
-1.818830734527627	2.8426086492746503
-1.8482726328510664	2.825971442533432
-1.8774381328533971	2.8088418397274175
-1.9063158195975225	2.791221105622489
-1.9348945486193856	2.773111239005907
-1.963163484535693	2.7545149717611213
-1.991112138636448	2.7354357646709775
-2.018730405221924	2.715877799934064
-2.0460085964512076	2.6958459704058897
-2.072937475479438	2.675345865604067
-2.0995082876735274	2.6543837545438125
-2.1257127897110304	2.6329665654968473
-2.151543276384047	2.6111018627925593
-2.1769926049490533	2.5887978208049263
-2.2020542168843846	2.566063195291644
-2.2267221569392217	2.5429072922730613
-2.2509910893811793	2.5193399346573897
-2.2748563113735933	2.4953714268352454
-2.2983137634379798	2.4710125174803768
-2.3213600369816314	2.4462743608046855
-2.3439923788944967	2.421168476523847
-2.3662086932431436	2.395706708795232
-2.3880075401122913	2.3699011843923365
-2.409388131666007	2.3437642703794475
-2.430350325520776	2.3173085315472135
-2.4508946155411775	2.2905466878639182
-2.471022120185567	2.2634915721890674
-2.4907345685438895	2.2361560884853486
-2.510034284222387	2.2085531707526074
-2.5289241672404636	2.1806957428931
-2.5474076741132508	2.152596679701634
-2.565488796299633	2.12426876915715
-2.5831720371994074	2.095724676174455
-2.600462387885283	2.066976907956213
-2.6173653017553415	2.0380377810664263
-2.633886668289743	2.008919390327491
-2.6500327860918396	1.9796335796240931
-2.66581033538879	1.9501919146785172
-2.681226350160155	1.9206056578439907
-2.696288190055326	1.8908857449453296
-2.711003512251794	1.8610427641797878
-2.7253802433966836	1.8310869370755392
-2.739426551763698	1.8010281014910474
-2.7531508197467995	1.7708756966253856
-2.766561616800809	1.7406387499978406
-2.7796676729278076	1.7103258663445562
-2.792477852796806	1.6799452183707198
-2.805001130572863	1.6495045392889345
-2.817246565520758	1.6190111170676658
-2.82922327843745	1.5884717903083012
-2.840940428957193	1.5578929456650585
-2.8524071937631814	1.5272805167189212
-2.8636327457301323	1.496639984214645
-2.8746262340133404	1.4659763775688839
-2.885396765091453	1.435294277557227
-2.8959533847624934	1.4045978200886484
-2.9063050610856958	1.373890700977199
-2.916460668255217	1.3431761816228607
-2.92642897138612	1.312457095516043
-2.93621861218778	1.2817358554833729
-2.945838095495401	1.2510144615958931
-2.955295776626312	1.2202945096647502
-2.964599849524334	1.1895772002535319
-2.97375833565262	1.1588633481409023
-2.982779073593004	1.1281533921716502
-2.991669709307939	1.0974474054390306
-3.000437687019658	1.0667451057459416
-3.0090902406600506	1.0360458662973355
-3.0176343858440577	1.0053487265809562
-3.0260769123189264	0.9746524033982872
-3.0344243768416175	0.9439553020122348
-3.0426830964367695	0.9132555273826309
-3.05085914198805	0.882550895465186
-3.0589583321163176	0.8518389445537813
-3.0669862272988446	0.8211169466503307
-3.074948124184793	0.7903819188504153
-3.0828490500632935	0.759630634736948
-3.090693757441683	0.7288596357778163
-3.098486718692905	0.6980652427271962
-3.106232120732475	0.667243567033619
-3.1139338596870663	0.6363905222613152
-3.121595535518427	0.6055018355344547
-3.1292204465680835	0.5745730590170312
-3.1368115839901924	0.5435995814439534
-3.1443716260417927	0.5125766397217384
-3.1519029322018017	0.4814993306197296
-3.1594075370921986	0.450362622575311
-3.1668871441770987	0.41916136763883405
-3.174343119217793	0.3878903135862386
-3.1817764834642794	0.35654411622930215
-3.1891879065664974	0.325117351955432
-3.1965776991911983	0.29360453053055413
-3.203945805333405	0.26200010820032116
-3.2112917943145227	0.23029850112616693
-3.2186148524625557	0.1984940991940424
-3.2259137744734567	0.1665812802345914
-3.233186954456532	0.1345544246944016
-3.240432376670904	0.10240793079847212
-3.247647605964522	0.07013623024433249
-3.254829777931931	0.03773380446830004
-3.2619755888121533	0.005195201523961535
-3.269081285153488	-0.027484946387621903
-3.276142653277929	-0.06031190469765197
-3.2831550085841754	-0.09329081752235514
-3.2901131847349347	-0.1264266879539365
-3.2970115227813594	-0.15972435755732173
-3.3038438602850766	-0.19318848504348204
-3.3106035205063242	-0.22682352409378548
-3.317283301735247	-0.2606337003143483
-3.3238754668523156	-0.29462298730445385
-3.3303717332132803	-0.3287950818292038
-3.336763262963799	-0.3631533780933434
-3.3430406538990587	-0.3977009411211021
-3.3491939309941188	-0.4324404792555873
-3.3552125387414122	-0.4673743158011947
-3.361085334442658	-0.5025043598433204
-3.3668005826133074	-0.5378320762917964
-3.372345950668478	-0.5733584552075767
-3.377708506069904	-0.6090839804866602
-3.382874715123621	-0.6450085979906797
-3.387830443627784	-0.6811316832303772
-3.3925609595788138	-0.7174520087259058
-3.3970509381519354	-0.7539677111868074
-3.4012844691786763	-0.7906762586743298
-3.4052450673488854	-0.8275744179293357
-3.4089156853678872	-0.8646582220704541
-3.412278730300271	-0.9019229388888
-3.4153160833301386	-0.9393630399877071
-3.4180091231630154	-0.9769721710377375
-3.420338753286791	-1.014743123438902
-3.422285433297544	-1.052667807702676
-3.4238292144806435	-1.0907372288860733
-3.424949779817728	-1.1289414644278206
-3.425626488565823	-1.167269644752497
-3.4258384255255687	-1.205709937021331
-3.425564455081294	-1.2442495324181182
-3.4247832800562485	-1.2828746373643214
-3.42347350538161	-1.3215704690587033
-3.421613706528158	-1.3603212557327795
-3.4191825025948224	-1.3991102420038184
-3.4161586338889434	-1.4379196996910415
-3.412521043769673	-1.476730944438097
-3.4082489644588962	-1.515524358454888
-3.4033220064543235	-1.5542794196546321
-3.397720251107834	-1.5929747374169394
-3.3914243458597975	-1.631588095155156
-3.384415601548405	-1.6700964998059826
-3.3766760911430755	-1.708476238292036
-3.368188749184601	-1.7467029409340296
-3.3589374711531597	-1.7847516517092035
-3.3489072119304457	-1.8225969051678317
-3.338084082475542	-1.8602128097307946
-3.326455443797398	-1.897573137000213
-3.314009997281421	-1.934651416623028
-3.3007378704150367	-1.9714210361564142
-3.2866306969585244	-2.0078553452953765
-3.271681690623657	-2.0439277637392177
-3.255885711354595	-2.0796118918962145
-3.239239323353206	-2.1148816235572463
-3.221740844054675	-2.149711259610608
-3.2033903833382205	-2.1840756218240185
-3.1841898723514057	-2.217950165686863
-3.1641430814333855	-2.2513110912877417
-3.1432556267410616	-2.2841354511998713
-3.121534965310331	-2.3164012543607746
-3.0989903784202704	-2.3480875649627895
-3.075632943268547	-2.3791745954174415
-3.051475493108866	-2.4096437925185237
-3.0265325661429827	-2.4394779160052824
-3.0008203435980043	-2.4686611088165904
-2.9743565775513146	-2.4971789584280026
-2.9471605091881217	-2.5250185487737875
-2.9192527782877566	-2.5521685023735263
-2.890655324832279	-2.5786190124048542
-2.861391283713188	-2.6043618645882733
-2.8314848735773297	-2.629390448873942
-2.8009612809009594	-2.653699761041581
-2.7698465404104793	-2.6772863944409377
-2.738167412980019	-2.700148522209272
-2.7059512621297905	-2.7222858704025485
-2.6732259302262222	-2.743699682566492
-2.640019615446111	-2.764392676351599
-2.6063607505142325	-2.7843689928411886
-2.5722778841584644	-2.803634139313619
-2.5377995661506922	-2.8221949261981485
-2.502954236717413	-2.840059399009156
-2.4677701210133023	-2.857236766055594
-2.4322751292559346	-2.873737322722538
-2.39649676302268	-2.889572373110288
-2.360462028113082	-2.9047541497947384
-2.3241973542837915	-2.9192957324419724
-2.287728522069899	-2.9332109659713077
-2.2510805968174954	-2.9465143789160044
-2.214277869968862	-2.959221102580534
-2.1773438075645206	-2.9713467915392773
-2.140301005856514	-2.9829075459649186
-2.10317115386468	-2.993919836216822
-2.0659750026531833	-3.0044004300614557
-2.0287323410578284	-3.0143663228393205
-1.991461977555788	-3.023834670836879
-1.9541817279382363	-3.032822728068122
-1.9169084084223087	-3.0413477866195224
-1.8796578338217582	-3.049427120664424
-1.842444820384814	-3.0570779342089627
-1.8052831929028148	-3.064317312591406
-1.7681857956932143	-3.0711621777207596
-1.7311645070653428	-3.0776292470083355
-1.6942302568858552	-3.0837349959180083
-1.6573930468728955	-3.0894956240366995
-1.6206619732626553	-3.094927024546322
-1.5840452515090675	-3.1000447569616174
-1.547550242696009	-3.1048640229849336
-1.5111834813614518	-3.1093996453186317
-1.4749507044536956	-3.1136660492683554
-1.4388568811611782	-3.1176772469654828
-1.4029062433786688	-3.12144682403444
-1.3671023165940408	-3.1249879285299698
-1.3314479510005814	-3.128313261970613
-1.2959453526601883	-3.131435072297339
-1.2605961145622766	-3.1343651485902293
-1.2254012474420248	-3.137114817381147
-1.190361210239202	-3.1396949404062324
-1.1554759400956045	-3.142115913648635
-1.1207448818046633	-3.1443876675290263
-1.0861670166414181	-3.1465196681088736
-1.0517408905143708	-3.148520919179248
-1.0174646413931125	-3.15039996511576
-0.9833360259768912	-3.1521648943881657
-0.9493524455794373	-3.1538233436210446
-0.915510971214705	-3.155382502109719
-0.8818083678763503	-3.1568491167032176
-0.8482411180112337	-3.158229496973467
-0.8148054441936773	-3.159529520597085
-0.7814973310130541	-3.1607546388830383
-0.7483125461921804	-3.161909882386076
-0.7152466609583815	-3.162999866552164
-0.6822950696927018	-3.1640287973482004
-0.6494530088859446	-3.165000476834039
-0.6167155754326915	-3.165918308640295
-0.584077744296619	-3.166785303320591
-0.5515343855819943	-3.167604083551798
-0.51908028104757	-3.16837688916047
-0.4867101400998696	-3.1691055819580747
-0.45441861530346683	-3.169791650371775
-0.4222003174460147	-3.1704362138615045
-0.39004983019583644	-3.1710400271178174
-0.3579617243894801	-3.171603484038582
-0.3259305719861859	-3.1721266214860115
-0.2939509597253762	-3.1726091228288147
-0.2620175025224258	-3.173050321277374
-0.2301248566367203	-3.173449203022897
-0.19826773264474146	-3.1738044101944465
-0.16644090824941235	-3.174114243650535
-0.13463924095521507	-3.1743766656248167
-0.10285768063685254	-3.1745893022480063
-0.07109128202713545	-3.1747494459708996
-0.03933521714769237	-3.174854057915843
-0.007584787703706813	-3.174899770186596
0.02416456253849674	-3.1748828881690123
0.05591723537494564	-3.174799392857321
0.0876774657752547	-3.1746449432432806
0.11944930947133524	-3.174414878807671
0.15123663051636782	-3.1741042221559574
0.18304308881026743	-3.1737076818420458
0.21487212759130536	-3.1732196554261844
0.2467269608973241	-3.1726342328150294
0.27861056100374954	-3.1719451999337456
0.31052564584975156	-3.1711460427817135
0.34247466646803726	-3.1702299519249557
0.3744597944382169	-3.169189827479703
0.406482909388109	-3.168018284642634
0.438545586572119	-3.166707659824156
0.4706490845605324	-3.1652500174415685
0.5027943330785308	-3.1636371574292066
0.5349819210385971	-3.1618606235223803
0.5672120848150839	-3.159911712371361
0.5994846968146674	-3.1577814835405045
0.6317992544014003	-3.155460770446028
0.6641548692400264	-3.1529401922837517
0.696550257125903	-3.1502101669953446
0.7289837283745568	-3.147260925318188
0.7614531788481601	-3.1440825259598295
0.7939560817003162	-3.1406648719332066
0.8264894799240682	-3.1369977280831884
0.8590499797913124	-3.1330707398286313
0.8916337452743417	-3.128873453136986
0.9242364935423105	-3.1243953357405063
0.9568534916265884	-3.1196257995943495
0.9894795543495505	-3.1145542245672857
1.0221090436108675	-3.109169983345394
1.054735869124069	-3.103462467518064
1.0873534906936375	-3.0974211148038866
1.1199549221194687	-3.091035437361656
1.1525327368107543	-3.0842950511188696
1.185079075185492	-3.077189706036796
1.2175856539245205	-3.069709317217638
1.2500437771405992	-3.061843996745569
1.2824443495131685	-3.053584086139686
1.3147778914284163	-3.044920189283344
1.3470345561518502	-3.0358432056811626
1.3792041490470905	-3.026344363882229
1.4112761488398955	-3.016415254896216
1.4432397309107012	-3.0060478654180653
1.4750837925824267	-2.995234610667168
1.506796980352832	-2.983968366638542
1.53836771900291	-2.9722425015567255
1.5697842424944084	-2.9600509063180964
1.6010346265512068	-2.9473880237042667
1.6321068228008215	-2.934248876148393
1.6629886943343541	-2.920629091837556
1.693668052525717	-2.906524928938223
1.7241326949344529	-2.8919332977380297
1.7543704441009322	-2.876851780505937
1.7843691870287957	-2.861278648884093
1.8141169151370073	-2.8452128786385087
1.8436017644534983	-2.8286541616118224
1.872812055813899	-2.8116029147398898
1.9017363348228347	-2.7940602860144033
1.930363411331614	-2.776028157296209
1.958682398185114	-2.757509143907938
1.9866827489922312	-2.738506590960011
2.0143542946786477	-2.719024566390372
2.0416872785876263	-2.6990678507253882
2.0686723899042527	-2.678641923596662
2.095300795190658	-2.6577529470758128
2.1215641678344377	-2.6364077459160633
2.14745471522922	-2.614613784815484
2.172965203525157	-2.5923791428415566
2.198088979807656	-2.5697124851799638
2.2228199915845535	-2.5466230323919836
2.2471528034851196	-2.523120527384113
2.2710826110980866	-2.499215200310484
2.294605251900328	-2.4749177316429347
2.317717213252207	-2.450239213655224
2.3404156374599716	-2.425191110576591
2.3626983239292305	-2.3997852176757073
2.3845637284565075	-2.37403361953898
2.406010959727574	-2.347948647807268
2.427039773111694	-2.3215428386322845
2.4476505618596534	-2.294828890108626
2.467844345830502	-2.267819619929464
2.4876227578868586	-2.2405279235038313
2.506988028111723	-2.212966732761192
2.525942966010491	-2.1851489758550064
2.544490940870595	-2.1570875379614236
2.562635860457618	-2.128795223352506
2.5803821482311324	-2.100284718905533
2.5977347192657305	-2.0715685591915376
2.614698955063062	-2.0426590932672553
2.631280677439014	-2.013568453275716
2.6474861216669314	-1.9843085249416281
2.6633219090528395	-1.9548909200291367
2.6787950191123167	-1.9253269508113742
2.693912761511137	-1.8956276065837543
2.7086827479231657	-1.8658035322364879
2.723112863949516	-1.8358650088861317
2.737211241232773	-1.8058219365515908
2.7509862298893846	-1.7756838188466588
2.7644463713721588	-1.7454597496492297
2.777600371863599	-1.7151584016965082
2.790457076289308	-1.6847880170461462
2.803025443029494	-1.6543563993350487
2.8153145193953595	-1.6238709077608133
2.8273334179263685	-1.5933384527050385
2.839091293553861	-1.5627654929134114
2.8505973216664415	-1.532158034144086
2.8618606771030355	-1.5015216291937612
2.8728905140905137	-1.4708613792095275
2.883695947134403	-1.4401819361943113
2.894286032863431	-1.4094875066141985
2.9046697528214827	-1.378781856017273
2.91485599719408	-1.3480683145754588
2.9248535494506016	-1.3173497834634607
2.9346710718782094	-1.2866287419918376
2.944317091978837	-1.255907255414851
2.9537999896964946	-1.2251869833374185
2.9631279854387094	-1.194469188649738
2.9723091288529204	-1.1637547469224692
2.9813512883161892	-1.1330441561998577
2.9902621410946244	-1.1023375471329533
2.9990491641273227	-1.0716346933996899
3.0077196253885004	-1.0409350223634681
3.016280575780689	-1.010237625926563
3.0247388415114016	-0.9795412715395192
3.0331010169055403	-0.9488444133322825
3.0413734576059244	-0.9181452033374866
3.04956227411468	-0.8874415027807275
3.0576733256288056	-0.8567308934171399
3.065712214124036	-0.826010688897747
3.0736842786420095	-0.7952779461532213
3.0815945897369184	-0.7645294767866121
3.0894479440389886	-0.7337618584704891
3.097248858893552	-0.7029714463475378
3.10500156703588	-0.6721543844372193
3.1127100112635904	-0.6413066170544108
3.120377839070026	-0.6104239002492429
3.128008397203821	-0.5795018132803236
3.13560472612166	-0.5485357701365319
3.1431695543032308	-0.5175210311252657
3.1507052923993193	-0.48645271454775313
3.1582140271861916	-0.4553258084844335
3.1656975153015643	-0.4241351827158339
3.1731571767398825	-0.3928756008065028
3.1805940880870223	-0.3615417323817173
3.1880089754771666	-0.33012816562849784
3.1954022072573904	-0.2986294200542852
3.202773786348367	-0.2670399595382247
3.2101233422927855	-0.23535420571138171
3.2174501229863517	-0.20356655170355142
3.2247529860898383	-0.17167137629527435
3.232030390124438	-0.13966305851457878
3.239280385256792	-0.10753599271848954
3.246500603784407	-0.0752846041997806
3.2536882503369307	-0.04290336535939777
3.2608400918137685	-0.010386812484790137
3.2631100692351245	0.

==> datafiles/fss.dat <==
-10.	0.10097424774637373
-9.95	0.10098275090826796
-9.9	0.10099136535938874
-9.85	0.10100009304016383
-9.8	0.10100893593324867
-9.75	0.10101789606462638
-9.7	0.10102697550474084
-9.65	0.10103617636966486
-9.6	0.10104550082230405
-9.55	0.10105495107363689
-9.5	0.10106452938399375
-9.45	0.10107423806437522
-9.4	0.1010840794778108
-9.35	0.10109405604076102
-9.3	0.1011041702245621
-9.25	0.10111442455691796
-9.2	0.10112482162343661
-9.15	0.10113536406921753
-9.1	0.10114605460048878
-9.05	0.10115689598629614
-9.	0.10116789106024675
-8.95	0.10117904272230885
-8.9	0.1011903539406695
-8.85	0.10120182775365359
-8.8	0.10121346727170416
-8.75	0.10122527567942832
-8.7	0.10123725623771106
-8.65	0.1012494122858972
-8.6	0.1012617472440478
-8.55	0.10127426461527067
-8.5	0.10128696798812829
-8.45	0.10129986103912855
-8.4	0.10131294753529743
-8.35	0.10132623133684086
-8.3	0.1013397163998959
-8.25	0.10135340677937626
-8.2	0.1013673066319163
-8.15	0.10138142021891529
-8.1	0.10139575190968929
-8.05	0.10141030618472996
-8.	0.10142508763907943
-7.949999999999999	0.10144010098582297
-7.9	0.10145535105970459
-7.85	0.10147084282087147
-7.8	0.10148658135874992
-7.75	0.10150257189606252
-7.699999999999999	0.10151881979298631
-7.65	0.10153533055146374
-7.6	0.10155210981966784
-7.55	0.1015691633966303
-7.5	0.10158649723703896
-7.449999999999999	0.10160411745621069
-7.4	0.1016220303352483
-7.35	0.10164024232638764
-7.3	0.10165876005854378
-7.25	0.10167759034306431
-7.199999999999999	0.10169674017969853
-7.15	0.10171621676279133
-7.1	0.1017360274877118
-7.05	0.10175617995752523
-7.	0.10177668198992143
-6.949999999999999	0.10179754162440709
-6.9	0.10181876712977586
-6.85	0.10184036701186772
-6.8	0.10186235002162872
-6.75	0.10188472516348655
-6.699999999999999	0.10190750170405284
-6.65	0.1019306891811689
-6.6	0.10195429741330886
-6.55	0.10197833650935591
-6.5	0.10200281687876764
-6.449999999999999	0.10202774924214957
-6.4	0.10205314464225225
-6.35	0.10207901445541359
-6.3	0.10210537040346371
-6.25	0.10213222456611505
-6.199999999999999	0.10215958939385866
-6.15	0.10218747772138927
-6.1	0.10221590278158361
-6.05	0.10224487822005611
-6.	0.10227441811031991
-5.95	0.10230453696957828
-5.8999999999999995	0.10233524977517734
-5.85	0.10236657198174899
-5.8	0.10239851953907605
-5.75	0.10243110891071279
-5.7	0.1024643570933949
-5.6499999999999995	0.10249828163727585
-5.6	0.10253290066702715
-5.55	0.10256823290384268
-5.5	0.10260429768838719
-5.45	0.10264111500473476
-5.3999999999999995	0.10267870550534049
-5.35	0.10271709053709391
-5.3	0.10275629216850346
-5.25	0.10279633321806367
-5.199999999999999	0.10283723728385959
-5.1499999999999995	0.10287902877446314
-5.1	0.10292173294118245
-5.05	0.1029653759117233
-5.	0.10300998472532644
-4.949999999999999	0.10305558736944781
-4.8999999999999995	0.1031022128180492
-4.85	0.10314989107156969
-4.8	0.10319865319865325
-4.75	0.10324853137970556
-4.699999999999999	0.1032995589523618
-4.6499999999999995	0.10335177045894067
-4.6	0.10340520169597309
-4.55	0.1034598897658843
-4.5	0.1035158731309194
-4.449999999999999	0.10357319166939684
-4.3999999999999995	0.10363188673437979
-4.35	0.10369200121485209
-4.3	0.10375357959948873
-4.25	0.10381666804310706
-4.199999999999999	0.10388131443588426
-4.1499999999999995	0.10394756847542418
-4.1	0.10401548174175175
-4.05	0.10408510777530658
-4.	0.10415650215800332
-3.9499999999999993	0.10422972259741287
-3.8999999999999995	0.10430482901410784
-3.8499999999999996	0.10438188363220394
-3.8	0.10446095107310427
-3.75	0.10454209845243786
-3.6999999999999993	0.10462539548015257
-3.6499999999999995	0.10471091456369055
-3.5999999999999996	0.10479873091413837
-3.55	0.10488892265519259
-3.5	0.10498157093473134
-3.4499999999999993	0.10507676003871444
-3.3999999999999995	0.10517457750705603
-3.3499999999999996	0.10527511425102522
-3.3	0.10537846467162112
-3.25	0.10548472677823952
-3.1999999999999993	0.10559400230680506
-3.1499999999999995	0.10570639683636
-3.0999999999999996	0.10582201990290274
-3.05	0.10594098510902242
-3.	0.10606341022759817
-2.9499999999999993	0.10618941729749659
-2.8999999999999995	0.1063191327088176
-2.8499999999999996	0.10645268727478355
-2.8	0.10659021628683403
-2.75	0.10673185954887315
-2.6999999999999993	0.10687776138588112
-2.6499999999999995	0.10702807062125894
-2.5999999999999996	0.10718294051627385
-2.55	0.10734252866380894
-2.5	0.10750699682725617
-2.4499999999999993	0.10767651071379433
-2.3999999999999995	0.10785123966942144
-2.3499999999999996	0.10803135628092231
-2.3	0.1082170358673859
-2.25	0.10840845584088511
-2.1999999999999993	0.10860579491241318
-2.1499999999999995	0.10880923211505737
-2.0999999999999996	0.10901894561156972
-2.05	0.10923511124786471
-2.	0.10945790080738178
-1.9499999999999993	0.10968747991356154
-1.9000000000000004	0.10992400551870846
-1.8499999999999996	0.11016762290706125
-1.799999999999999	0.11041846212774113
-1.75	0.11067663375916637
-1.6999999999999993	0.11094222389024415
-1.6500000000000004	0.11121528818493145
-1.5999999999999996	0.1114958448753462
-1.549999999999999	0.11178386650429571
-1.5	0.11207927021075807
-1.4499999999999993	0.11238190632153496
-1.4000000000000004	0.11269154497926803
-1.3499999999999996	0.11300786050199446
-1.299999999999999	0.11333041313374667
-1.25	0.11365862781174288
-1.1999999999999993	0.11399176954732508
-1.1500000000000004	0.1143289150011346
-1.0999999999999996	0.11466891983761636
-1.049999999999999	0.11501038148441173
-1.	0.11535159702057818
-0.9499999999999993	0.11569051610693484
-0.9000000000000004	0.11602468920138587
-0.8499999999999996	0.11635121184479796
-0.7999999999999989	0.11666666666666659
-0.75	0.11696706610305413
-0.6999999999999993	0.11724780087510785
-0.6500000000000004	0.11750360238604163
-0.5999999999999996	0.11772853185595568
-0.5499999999999989	0.11791601595209472
-0.5	0.1180589589366599
-0.4499999999999993	0.11814997645540014
-0.3999999999999986	0.11818181818181812
-0.34999999999999964	0.11814807864723419
-0.29999999999999893	0.1180443419197744
-0.25	0.1178699719855078
-0.1999999999999993	0.11763085399449029
-0.14999999999999858	0.11734352064435993
-0.09999999999999964	0.1170412718302138
-0.049999999999998934	0.1167831202663768
0.	0.1166666666666667
0.05000000000000071	0.11684629521142134
0.10000000000000142	0.11755829903978052
0.15000000000000036	0.11915450804339695
0.20000000000000107	0.1221453287197233
0.25	0.12725117336817152
0.3000000000000007	0.13545706371191155
0.3500000000000014	0.14805750784093819
0.40000000000000036	0.16666666666666674
0.45000000000000107	0.19315330843627376
0.5	0.22944675788221297
0.5500000000000007	0.27716262975778627
0.6000000000000014	0.3370370370370388
0.6500000000000004	0.4082529703234063
0.7000000000000011	0.4878787878787897
0.75	0.570740941049216
0.8000000000000007	0.650000000000001
0.8500000000000014	0.7184243735352461
0.9000000000000004	0.769972451790634
0.9500000000000011	0.8010709148063302
1.	0.811111111111111
1.0500000000000007	0.8020889401512238
1.1000000000000014	0.777691850089232
1.1500000000000004	0.7422675476395669
1.200000000000001	0.6999999999999994
1.25	0.6544195416771597
1.3000000000000007	0.608217913204062
1.3500000000000014	0.5632699472589141
1.4000000000000004	0.5207612456747402
1.450000000000001	0.4813488419549018
1.5	0.44531321444901695
1.5500000000000007	0.4126836745339418
1.6000000000000014	0.3833333333333325
1.6500000000000004	0.35704673671135023
1.700000000000001	0.3335656668494004
1.75	0.3126187160475239
1.8000000000000007	0.2939393939393936
1.8500000000000014	0.27727644775003746
1.9000000000000004	0.26239907727797007
1.950000000000001	0.24909892065080624
2.	0.23719008264462804
2.0500000000000007	0.2265080448458488
2.1000000000000014	0.21690799732679855
2.1500000000000004	0.20826292908016755
2.200000000000001	0.20046168051708205
2.25	0.19340707441523125
2.3000000000000007	0.18701418643734186
2.3500000000000014	0.18120878203522822
2.4000000000000004	0.1759259259259259
2.450000000000001	0.1711087584878423
2.5	0.16670742714065273
2.5500000000000007	0.16267815792449392
2.6000000000000014	0.15898245171064257
2.6500000000000004	0.15558638988062964
2.700000000000001	0.1524600353514752
2.75	0.14957691616029853
2.8000000000000007	0.14691358024691353
2.8500000000000014	0.14444921146982967
2.9000000000000004	0.14216529819558488
2.950000000000001	0.14004534698348148
3.	0.13807463493780425
3.0500000000000007	0.13623999521940777
3.1000000000000014	0.13452963100651047
3.1500000000000004	0.13293295388193394
3.200000000000001	0.13144044321329637
3.25	0.13004352359603688
3.3000000000000007	0.12873445785812085
3.3500000000000014	0.12750625349029276
3.4000000000000004	0.12635258067605087
3.450000000000001	0.12526770035922913
3.5	0.12424640101118763
3.5500000000000007	0.12328394295013916
3.6000000000000014	0.12237600922722025
3.6500000000000004	0.12151866223189861
3.700000000000001	0.12070830528690023
3.75	0.11994164860316191
3.8000000000000007	0.11921567905100486
3.8500000000000014	0.11852763327701799
3.9000000000000004	0.11787497375891058
3.950000000000001	0.11725536744442747
4.	0.11666666666666664
4.050000000000001	0.11610689206790847
4.100000000000001	0.11557421729833739
4.15	0.11506695528559804
4.200000000000001	0.11458354589667721
4.25	0.11412254483570862
4.300000000000001	0.11368261364046303
4.350000000000001	0.1132625106569175
4.4	0.11286108288575993
4.450000000000001	0.11247725860727524
4.5	0.1121100407020375
4.550000000000001	0.11175850059441926
4.600000000000001	0.11142177275431295
4.65	0.11109904969980171
4.700000000000001	0.11078957744995559
4.75	0.11049265138258371
4.800000000000001	0.11020761245674743
4.850000000000001	0.10993384376421811
4.9	0.10967076737792689
4.950000000000001	0.10941784146886177
5.	0.10917455766588455
5.050000000000001	0.10894043863560965
5.100000000000001	0.10871503586185025
5.15	0.1084979276062415
5.200000000000001	0.10828871703351181
5.25	0.10808703048653684
5.300000000000001	0.10789251589778813
5.350000000000001	0.10770484132510627
5.4	0.10752369360090722
5.450000000000001	0.10734877708498088
5.5	0.10717981251198458
5.550000000000001	0.10701653592557393
5.600000000000001	0.10685869769187462
5.65	0.10670606158567271
5.700000000000001	0.10655840394331335
5.75	0.10641551287684706
5.800000000000001	0.10627718754445464
5.850000000000001	0.10614323747262833
5.9	0.10601348192598865
5.950000000000001	0.1058877493209785
6.	0.10576587668000406
6.050000000000001	0.10564770912288843
6.100000000000001	0.10553309939277292
6.150000000000002	0.10542190741384515
6.199999999999999	0.10531399987849087
6.25	0.1052092498616711
6.300000000000001	0.10510753646050519
6.350000000000001	0.10500874445720712
6.400000000000002	0.1049127640036731
6.449999999999999	0.10481949032615732
6.5	0.104728823448594
6.550000000000001	0.10464066793324375
6.600000000000001	0.10455493263744084
6.650000000000002	0.10447153048531808
6.699999999999999	0.10439037825347015
6.75	0.1043113963695971
6.800000000000001	0.10423450872324322
6.850000000000001	0.1041596424878122
6.900000000000002	0.10408672795310245
6.949999999999999	0.10401569836766157
7.	0.10394648979031074
7.050000000000001	0.10387904095023973
7.100000000000001	0.1038132931151116
7.150000000000002	0.10374918996666424
7.199999999999999	0.10368667748332436
7.25	0.10362570382939099
7.300000000000001	0.10356621925037285
7.350000000000001	0.10350817597409352
7.400000000000002	0.10345152811720701
7.449999999999999	0.10339623159678918
7.5	0.10334224404669382
7.550000000000001	0.10328952473838429
7.600000000000001	0.10323803450596943
7.650000000000002	0.10318773567519371
7.699999999999999	0.10313859199614295
7.75	0.10309056857944943
7.800000000000001	0.10304363183578909
7.850000000000001	0.10299774941847913
7.900000000000002	0.10295289016899685
7.949999999999999	0.1029090240652524
8.	0.10286612217245662
8.05	0.10282415659643881
8.100000000000001	0.1027831004392748
8.150000000000002	0.10274292775709735
8.2	0.10270361351996621
8.25	0.10266513357368626
8.3	0.1026274646034647
8.350000000000001	0.10259058409930791
8.400000000000002	0.10255447032306535
8.45	0.10251910227702896
8.5	0.10248445967400749
8.55	0.10245052290879691
8.600000000000001	0.10241727303097176
8.650000000000002	0.10238469171893055
8.7	0.10235276125512822
8.75	0.10232146450243487
8.8	0.10229078488156232
8.850000000000001	0.10226070634950518
8.900000000000002	0.10223121337894303
8.95	0.10220229093855676
9.	0.10217392447421253
9.05	0.1021460998909699
9.100000000000001	0.10211880353587367
9.150000000000002	0.10209202218149085
9.200000000000003	0.10206574301015547
9.25	0.10203995359888784
9.3	0.10201464190495493
9.350000000000001	0.10198979625204083
9.400000000000002	0.10196540531699896
9.450000000000003	0.10194145811715763
9.5	0.10191794399815238
9.55	0.10189485262226186
9.600000000000001	0.10187217395722192
9.650000000000002	0.101849898265497
9.700000000000003	0.10182801609398633
9.75	0.10180651826414733
9.8	0.10178539586251345
9.850000000000001	0.10176464023159258
9.900000000000002	0.10174424296112539
9.950000000000003	0.10172419587968969
10.	0.10170449104663412

==> datafiles/fus.dat <==
-10.	0.11763917287141698
-9.95	0.1176491326587884
-9.9	0.11765924545324571
-9.85	0.11766951438987519
-9.8	0.11767994268410471
-9.75	0.11769053363417525
-9.7	0.11770129062370363
-9.65	0.11771221712433518
-9.6	0.11772331669849445
-9.55	0.11773459300223607
-9.5	0.11774604978819858
-9.45	0.11775769090866987
-9.4	0.11776952031876352
-9.35	0.11778154207971514
-9.3	0.11779376036230069
-9.25	0.11780617945038499
-9.2	0.11781880374460334
-9.15	0.11783163776618287
-9.1	0.11784468616091062
-9.05	0.11785795370325422
-9.	0.11787144530064053
-8.95	0.11788516599790161
-8.9	0.11789912098189392
-8.85	0.11791331558629835
-8.8	0.1179277552966101
-8.75	0.11794244575532635
-8.7	0.11795739276734113
-8.65	0.1179726023055564
-8.6	0.11798808051671911
-8.55	0.11800383372749566
-8.5	0.11801986845079385
-8.45	0.118036191392344
-8.4	0.11805280945755145
-8.35	0.11806972975863389
-8.3	0.11808695962205563
-8.25	0.11810450659627453
-8.2	0.11812237845981552
-8.15	0.11814058322968711
-8.1	0.11815912917015656
-8.05	0.11817802480190293
-8.	0.11819727891156467
-7.949999999999999	0.11821690056170246
-7.9	0.1182368991011979
-7.85	0.11825728417610934
-7.8	0.11827806574100716
-7.75	0.11829925407081511
-7.699999999999999	0.11832085977318096
-7.65	0.11834289380140524
-7.6	0.11836536746795512
-7.55	0.11838829245859607
-7.5	0.11841168084717112
-7.449999999999999	0.11843554511106398
-7.4	0.11845989814737956
-7.35	0.11848475328988287
-7.3	0.11851012432673431
-7.25	0.11853602551906574
-7.199999999999999	0.11856247162044259
-7.15	0.1185894778972602
-7.1	0.11861706015012433
-7.05	0.11864523473627342
-7.	0.11867401859309729
-6.949999999999999	0.11870342926281412
-6.9	0.11873348491837385
-6.85	0.11876420439065301
-6.8	0.11879560719701826
-6.75	0.11882771357133516
-6.699999999999999	0.1188605444955079
-6.65	0.11889412173263564
-6.6	0.1189284678618851
-6.55	0.11896360631517544
-6.5	0.11899956141578716
-6.449999999999999	0.11903635841900911
-6.4	0.11907402355494445
-6.35	0.11911258407361021
-6.3	0.11915206829246756
-6.25	0.11919250564653398
-6.199999999999999	0.11923392674123692
-6.15	0.11927636340818096
-6.1	0.1193198487640099
-6.05	0.11936441727256358
-6.	0.11941010481053481
-5.95	0.1194569487368559
-5.8999999999999995	0.11950498796605419
-5.85	0.11955426304583633
-5.8	0.11960481623917918
-5.75	0.11965669161122662
-5.7	0.11970993512131306
-5.6499999999999995	0.11976459472045735
-5.6	0.11982072045470088
-5.55	0.11987836457468636
-5.5	0.11993758165190889
-5.45	0.11999842870210246
-5.3999999999999995	0.1200609653162609
-5.35	0.12012525379983092
-5.3	0.1201913593206605
-5.25	0.12025935006632814
-5.199999999999999	0.12032929741153157
-5.1499999999999995	0.12040127609626942
-5.1	0.12047536441560688
-5.05	0.12055164442188662
-5.	0.12063020214030923
-4.949999999999999	0.12071112779889494
-4.8999999999999995	0.12079451607391672
-4.85	0.12088046635198815
-4.8	0.12096908301009451
-4.75	0.1210604757149647
-4.699999999999999	0.12115475974330193
-4.6499999999999995	0.12125205632452771
-4.6	0.1213524930078387
-4.55	0.12145620405553612
-4.5	0.12156333086476706
-4.449999999999999	0.12167402242000736
-4.3999999999999995	0.1217884357788326
-4.35	0.12190673659375902
-4.3	0.12202909967319366
-4.25	0.12215570958482116
-4.199999999999999	0.12228676130506982
-4.1499999999999995	0.12242246091864677
-4.1	0.12256302637251948
-4.05	0.12270868828914724
-4.	0.1228596908442331
-3.9499999999999993	0.12301629271479879
-3.8999999999999995	0.12317876810395387
-3.8499999999999996	0.12334740784938039
-3.8	0.12352252062326569
-3.75	0.1237044342322083
-3.6999999999999993	0.12389349702650439
-3.6499999999999995	0.12409007942920337
-3.5999999999999996	0.12429457559641309
-3.55	0.12450740522155522
-3.5	0.12472901549762605
-3.4499999999999993	0.12495988325303654
-3.3999999999999995	0.1252005172782969
-3.3499999999999996	0.1254514608627025
-3.3	0.1257132945622947
-3.25	0.12598663922273357
-3.1999999999999993	0.12627215928337548
-3.1499999999999995	0.12657056639180536
-3.0999999999999996	0.12688262336141465
-3.05	0.12720914850832635
-3.	0.12755102040816327
-2.9499999999999993	0.12790918311783597
-2.8999999999999995	0.12828465191278787
-2.8499999999999996	0.1286785195960354
-2.8	0.1290919634419545
-2.75	0.1295262528451834
-2.6999999999999993	0.12998275775332085
-2.6499999999999995	0.13046295797140425
-2.5999999999999996	0.13096845343656047
-2.55	0.13150097557283713
-2.5	0.13206239984918466
-2.4499999999999993	0.13265475967795692
-2.3999999999999995	0.13328026180726485
-2.3499999999999996	0.13394130337815116
-2.3	0.13464049083691476
-2.25	0.13538066091405132
-2.1999999999999993	0.1361649039041564
-2.1499999999999995	0.13699658950562008
-2.0999999999999996	0.1378793955047733
-2.05	0.13881733961583803
-2.	0.13981481481481486
-1.9499999999999993	0.14087662853114305
-1.9000000000000004	0.14200804608382586
-1.8499999999999996	0.14321483876618507
-1.799999999999999	0.14450333699186718
-1.75	0.14588048890900868
-1.6999999999999993	0.14735392486243779
-1.6500000000000004	0.14893202802544708
-1.5999999999999996	0.1506240114193126
-1.549999999999999	0.15244000137151753
-1.5	0.154391127206881
-1.4499999999999993	0.15648961658460506
-1.4000000000000004	0.15874889534149722
-1.3499999999999996	0.1611836899138836
-1.299999999999999	0.1638101293032
-1.25	0.16664584201027352
-1.1999999999999993	0.16971004124231978
-1.1500000000000004	0.17302358880087673
-1.0999999999999996	0.1766090241384204
-1.049999999999999	0.18049053980986574
-1.	0.18469387755102046
-0.9499999999999993	0.18924611002098798
-0.9000000000000004	0.19417526131775775
-0.8499999999999996	0.19950970416321673
-0.7999999999999989	0.20527725267800886
-0.75	0.21150384671214995
-0.6999999999999993	0.21821169714423086
-0.6500000000000004	0.22541673295028158
-0.5999999999999996	0.23312516376976183
-0.5499999999999989	0.24132895315979988
-0.5	0.25000000000000017
-0.4499999999999993	0.25908286844858
-0.3999999999999986	0.2684860202260561
-0.34999999999999964	0.2780717276120222
-0.29999999999999893	0.28764523060860303
-0.25	0.2969442942130882
-0.1999999999999993	0.30563114134542724
-0.14999999999999858	0.3132897305892339
-0.09999999999999964	0.31943232319169923
-0.049999999999998934	0.32351983890781527
0.	0.325
0.05000000000000071	0.32336495072736593
0.10000000000000142	0.3182253874406522
0.15000000000000036	0.3093915362439455
0.20000000000000107	0.29694429421308793
0.25	0.281275720164609
0.3000000000000007	0.26308042597439824
0.3500000000000014	0.24329001166583075
0.40000000000000036	0.22295918367346929
0.45000000000000107	0.20312815521909378
0.5	0.18469387755102043
0.5500000000000007	0.16831866990352534
0.6000000000000014	0.15439112720688056
0.6500000000000004	0.14303759148423634
0.7000000000000011	0.13416999229853657
0.75	0.12755102040816327
0.8000000000000007	0.12285969084423295
0.8500000000000014	0.11974621446586786
0.9000000000000004	0.11787144530064046
0.9500000000000011	0.11693098009799155
1.	0.11666666666666664
1.0500000000000007	0.11686916685549813
1.1000000000000014	0.11737498831269283
1.1500000000000004	0.11806066106002121
1.200000000000001	0.11883590170762182
1.25	0.1196368901759857
1.3000000000000007	0.12042025134002973
1.3500000000000014	0.12115798087745064
1.4000000000000004	0.1218333436666873
1.450000000000001	0.12243766202871005
1.5	0.12296786389413986
1.5500000000000007	0.12342465101573341
1.6000000000000014	0.12381115683584815
1.6500000000000004	0.124131981554753
1.700000000000001	0.12439251204758865
1.75	0.12459845330160615
1.8000000000000007	0.12475551457205956
1.8500000000000014	0.12486920708709717
1.9000000000000004	0.12494472099277791
1.950000000000001	0.12498685767059492
2.	0.12499999999999997
2.0500000000000007	0.12498810798106041
2.1000000000000014	0.12495473073107301
2.1500000000000004	0.12490302851648002
2.200000000000001	0.12483580041172442
2.25	0.12475551457205947
2.3000000000000007	0.12466433910736888
2.3500000000000014	0.12456417225415187
2.4000000000000004	0.12445667104178741
2.450000000000001	0.12434327799537147
2.5	0.12422524565381701
2.5500000000000007	0.12410365883995593
2.6000000000000014	0.12397945472195859
2.6500000000000004	0.12385344076907272
2.700000000000001	0.12372631074139749
2.75	0.12359865887171216
2.8000000000000007	0.12347099240334833
2.8500000000000014	0.12334374264604084
2.9000000000000004	0.12321727470462927
2.950000000000001	0.12309189602549377
3.	0.1229678638941399
3.0500000000000007	0.12284539200533294
3.1000000000000014	0.12272465621527476
3.1500000000000004	0.12260579957388372
3.200000000000001	0.12248893672453132
3.25	0.1223741577487119
3.3000000000000007	0.1222615315241338
3.3500000000000014	0.12215110865661011
3.4000000000000004	0.12204292403885958
3.450000000000001	0.12193699908286344
3.5	0.12183334366668733
3.5500000000000007	0.12173195783160873
3.6000000000000014	0.12163283326092723
3.6500000000000004	0.121535954567911
3.700000000000001	0.12144130041689039
3.75	0.12134884449848937
3.8000000000000007	0.12125855637734767
3.8500000000000014	0.12117040222837348
3.9000000000000004	0.12108434547555201
3.950000000000001	0.12100034734556472
4.	0.12091836734693877
4.050000000000001	0.12083836368409957
4.100000000000001	0.12076029361451956
4.15	0.12068411375613695
4.200000000000001	0.12060978035131667
4.25	0.12053724949284482
4.300000000000001	0.12046647731676335
4.350000000000001	0.12039742016625285
4.4	0.12033003473025033
4.450000000000001	0.12026427816003023
4.5	0.1202001081665765
4.550000000000001	0.12013748310122581
4.600000000000001	0.12007636202175231
4.65	0.12001670474579951
4.700000000000001	0.11995847189332622
4.75	0.11990162491953035
4.800000000000001	0.1198461261395324
4.850000000000001	0.11979193874594073
4.9	0.11973902682028607
4.950000000000001	0.1196873553391844
5.	0.1196368901759858
5.050000000000001	0.11958759809857056
5.100000000000001	0.11953944676387114
5.15	0.1194924047096251
5.200000000000001	0.11944644134380432
5.25	0.11940152693210422
5.300000000000001	0.11935763258383253
5.350000000000001	0.11931473023649003
5.4	0.11927279263930084
5.450000000000001	0.11923179333591347
5.5	0.11919170664646633
5.550000000000001	0.11915250764918651
5.600000000000001	0.11911417216166349
5.65	0.11907667672192586
5.700000000000001	0.11903999856942563
5.75	0.11900411562602428
5.800000000000001	0.11896900647705741
5.850000000000001	0.11893465035254443
5.9	0.11890102710860093
5.950000000000001	0.11886811720910012
6.	0.11883590170762186
6.050000000000001	0.11880436222972224
6.100000000000001	0.11877348095555064
6.150000000000002	0.11874324060283298
6.199999999999999	0.11871362441024003
6.25	0.11868461612115108
6.300000000000001	0.11865619996782353
6.350000000000001	0.11862836065597221
6.400000000000002	0.11860108334976402
6.449999999999999	0.11857435365722657
6.5	0.11854815761607321
6.550000000000001	0.11852248167993713
6.600000000000001	0.118497312705016
6.650000000000002	0.11847263793711874
6.699999999999999	0.11844844499910892
6.75	0.11842472187873958
6.800000000000001	0.1184014569168699
6.850000000000001	0.11837863879605753
6.900000000000002	0.11835625652951726
6.949999999999999	0.11833429945043764
7.	0.11831275720164613
7.050000000000001	0.1182916197256146
7.100000000000001	0.1182708772547956
7.150000000000002	0.11825052030227921
7.199999999999999	0.11823053965276276
7.25	0.11821092635382312
7.300000000000001	0.1181916717074826
7.350000000000001	0.11817276726206014
7.400000000000002	0.11815420480429725
7.449999999999999	0.11813597635175224
7.5	0.1181180741454517
7.550000000000001	0.11810049064279224
7.600000000000001	0.11808321851068462
7.650000000000002	0.11806625061893046
7.699999999999999	0.11804958003382496
7.75	0.11803320001197826
7.800000000000001	0.1180171039943469
7.850000000000001	0.11800128560046881
7.900000000000002	0.1179857386228946
7.949999999999999	0.11797045702180889
8.	0.11795543491983335
8.05	0.11794066659700787
8.100000000000001	0.11792614648594085
8.150000000000002	0.11791186916712419
8.2	0.11789782936440679
8.25	0.11788402194062135
8.3	0.11787044189335777
8.350000000000001	0.11785708435087948
8.400000000000002	0.11784394456817701
8.45	0.11783101792315318
8.5	0.11781829991293652
8.55	0.11780578615031806
8.600000000000001	0.11779347236030538
8.650000000000002	0.11778135437679281
8.7	0.11776942813934077
8.75	0.11775768969006233
8.8	0.11774613517061173
8.850000000000001	0.11773476081927257
8.900000000000002	0.11772356296814104
8.95	0.11771253804040177
9.	0.11770168254769155
9.05	0.11769099308755017
9.100000000000001	0.11768046634095243
9.150000000000002	0.11767009906992129
9.200000000000003	0.1176598881152168
9.25	0.11764983039410035
9.3	0.11763992289816944
9.350000000000001	0.11763016269126261
9.400000000000002	0.11762054690743072
9.450000000000003	0.11761107274897187
9.5	0.11760173748453003
9.55	0.11759253844725248
9.600000000000001	0.11758347303300502
9.650000000000002	0.11757453869864426
9.700000000000003	0.11756573296034291
9.75	0.11755705339196734
9.8	0.11754849762350568
9.850000000000001	0.11754006333954467
9.900000000000002	0.11753174827779302
9.950000000000003	0.1175235502276508
10.	0.11751546702882149

==> datafiles/fuu.dat <==
-10.	0.1757409250482429
-9.95	0.17573736304409457
-9.9	0.17573376119008602
-9.85	0.17573011895463936
-9.8	0.17572643579942232
-9.75	0.1757227111793413
-9.7	0.17571894454254003
-9.65	0.1757151353304041
-9.6	0.17571128297757585
-9.55	0.17570738691197516
-9.5	0.17570344655482947
-9.45	0.1756994613207155
-9.4	0.17569543061760812
-9.35	0.17569135384694332
-9.3	0.17568723040369116
-9.25	0.17568305967644296
-9.2	0.17567884104751152
-9.15	0.17567457389304675
-9.1	0.17567025758316732
-9.05	0.17566589148210993
-9.	0.17566147494839562
-8.95	0.17565700733501755
-8.9	0.1756524879896502
-8.85	0.17564791625487977
-8.8	0.17564329146846064
-8.75	0.17563861296359765
-8.7	0.1756338800692562
-8.65	0.17562909211050345
-8.6	0.17562424840888094
-8.55	0.1756193482828121
-8.5	0.1756143910480482
-8.45	0.17560937601815158
-8.4	0.175604302505024
-8.35	0.1755991698194794
-8.3	0.1755939772718655
-8.25	0.17558872417273858
-8.2	0.17558340983359408
-8.15	0.1755780335676559
-8.1	0.17557259469073272
-8.05	0.17556709252214103
-8.	0.17556152638570222
-7.949999999999999	0.1755558956108201
-7.9	0.17555019953364193
-7.85	0.17554443749830986
-7.8	0.17553860885831013
-7.75	0.17553271297792689
-7.699999999999999	0.17552674923380598
-7.65	0.17552071701663943
-7.6	0.17551461573297772
-7.55	0.17550844480717842
-7.5	0.17550220368350394
-7.449999999999999	0.17549589182837452
-7.4	0.17548950873279145
-7.35	0.17548305391494223
-7.3	0.1754765269229991
-7.25	0.1754699273381261
-7.199999999999999	0.17546325477771185
-7.15	0.1754565088988395
-7.1	0.17544968940201738
-7.05	0.1754427960351842
-7.	0.17543582859801318
-6.949999999999999	0.1754287869465343
-6.9	0.17542167099810058
-6.85	0.17541448073672122
-6.8	0.175407216218793
-6.75	0.17539987757925543
-6.699999999999999	0.17539246503820638
-6.65	0.17538497890800722
-6.6	0.1753774196009213
-6.55	0.17536978763732095
-6.5	0.1753620836545092
-6.449999999999999	0.17535430841620384
-6.4	0.1753464628227326
-6.35	0.17533854792199882
-6.3	0.17533056492127172
-6.25	0.1753225151998729
-6.199999999999999	0.17531440032282372
-6.15	0.17530622205553303
-6.1	0.17529798237960503
-6.05	0.17528968350986157
-6.	0.17528132791267037
-5.95	0.1752729183256896
-5.8999999999999995	0.17526445777913974
-5.85	0.1752559496187315
-5.8	0.17524739753038066
-5.75	0.1752388055668619
-5.7	0.17523017817655948
-5.6499999999999995	0.17522152023448964
-5.6	0.17521283707578675
-5.55	0.1752041345318609
-5.5	0.1751954189694504
-5.45	0.1751866973328209
-5.3999999999999995	0.17517797718937933
-5.35	0.1751692667789949
-5.3	0.17516057506735455
-5.25	0.17515191180370226
-5.199999999999999	0.17514328758334885
-5.1499999999999995	0.17513471391537466
-5.1	0.17512620329599035
-5.05	0.17511776928805978
-5.	0.1751094266073461
-4.949999999999999	0.17510119121608908
-4.8999999999999995	0.17509308042458832
-4.85	0.17508511300152757
-4.8	0.17507730929385584
-4.75	0.17506969135711423
-4.699999999999999	0.17506228309719857
-4.6499999999999995	0.175055110424636
-4.6	0.1750482014225789
-4.55	0.17504158652982876
-4.5	0.17503529874035528
-4.449999999999999	0.17502937382091782
-4.3999999999999995	0.17502385054857098
-4.35	0.1750187709700322
-4.3	0.17501418068508934
-4.25	0.17501012915647662
-4.199999999999999	0.17500667004890255
-4.1499999999999995	0.17500386160021447
-4.1	0.17500176702801348
-4.05	0.17500045497540712
-4.	0.17499999999999993
-3.9499999999999993	0.17500048311069266
-3.8999999999999995	0.17500199235737995
-3.8499999999999996	0.17500462347923113
-3.8	0.17500848061789498
-3.75	0.17501367710271942
-3.6999999999999993	0.17502033631591252
-3.6499999999999995	0.17502859264652357
-3.5999999999999996	0.17503859254318146
-3.55	0.17505049567674857
-3.5	0.1750644762253942
-3.4499999999999993	0.17508072429614868
-3.3999999999999995	0.17509944749874043
-3.3499999999999996	0.17512087268949128
-3.3	0.17514524790529765
-3.25	0.17517284451026574
-3.1999999999999993	0.17520395958045826
-3.1499999999999995	0.17523891855549928
-3.0999999999999996	0.17527807818951824
-3.05	0.17532182983815864
-3.	0.17537060312322444
-2.9499999999999993	0.17542487002204127
-2.8999999999999995	0.17548514943489235
-2.8499999999999996	0.17555201229104825
-2.8	0.17562608726207118
-2.75	0.17570806716038198
-2.6999999999999993	0.17579871611169473
-2.6499999999999995	0.17589887760202003
-2.5999999999999996	0.17600948351374013
-2.55	0.17613156428095697
-2.5	0.17626626031220588
-2.4499999999999993	0.17641483484894233
-2.3999999999999995	0.17657868845127547
-2.3499999999999996	0.176759375328543
-2.3	0.17695862176182148
-2.25	0.17717834689865888
-2.1999999999999993	0.17742068623753132
-2.1499999999999995	0.17768801816095806
-2.0999999999999996	0.17798299392205558
-2.05	0.17830857153951554
-2.	0.17866805411030187
-1.9499999999999993	0.17906513310709238
-1.9000000000000004	0.17950393728739633
-1.8499999999999996	0.17998908790126714
-1.799999999999999	0.1805257609412979
-1.75	0.18111975722710985
-1.6999999999999993	0.18177758114940218
-1.6500000000000004	0.182506528905051
-1.5999999999999996	0.18331478701930545
-1.549999999999999	0.18421154185202887
-1.5	0.18520710059171605
-1.4499999999999993	0.18631302391136714
-1.4000000000000004	0.18754226993615594
-1.3499999999999996	0.18890934837495682
-1.299999999999999	0.1904304824892564
-1.25	0.19212377487071225
-1.1999999999999993	0.19400937058360782
-1.1500000000000004	0.196109607854333
-1.0999999999999996	0.19844914184149623
-1.049999999999999	0.20105502070313866
-1.	0.20395668471470227
-0.9499999999999993	0.20718584803250298
-0.9000000000000004	0.21077620825459653
-0.8499999999999996	0.21476291066193287
-0.7999999999999989	0.21918167159365767
-0.75	0.2240674389846682
-0.6999999999999993	0.2294524388104632
-0.6500000000000004	0.2353634269044843
-0.5999999999999996	0.24181794200158627
-0.5499999999999989	0.2488193478354739
-0.5	0.2563504755491962
-0.4499999999999993	0.2643657559431611
-0.3999999999999986	0.272781895530898
-0.34999999999999964	0.28146743792784656
-0.29999999999999893	0.2902319972647359
-0.25	0.2988165680473375
-0.1999999999999993	0.3068870725835385
-0.14999999999999858	0.31403408115922515
-0.09999999999999964	0.3197821833200765
-0.049999999999998934	0.32361241554645875
0.	0.325
0.05000000000000071	0.32346705951124805
0.10000000000000142	0.3186459748575345
0.15000000000000036	0.31034436738443466
0.20000000000000107	0.29859884439192447
0.25	0.28370359070193163
0.3000000000000007	0.26620312716541916
0.3500000000000014	0.24684606980587315
0.40000000000000036	0.2265064605723946
0.45000000000000107	0.20608773400764754
0.5	0.18642837946788496
0.5500000000000007	0.16822650233922937
0.6000000000000014	0.15199395029919677
0.6500000000000004	0.138042337982128
0.7000000000000011	0.1264961860897021
0.75	0.11732431209368552
0.8000000000000007	0.11037981269510921
0.8500000000000014	0.10544056630306513
0.9000000000000004	0.10224487268087495
0.9500000000000011	0.10051955917735608
1.	0.1
1.0500000000000007	0.100442828918458
1.1000000000000014	0.10163276364120272
1.1500000000000004	0.10338510317806615
1.200000000000001	0.10554531451225987
1.25	0.10798685258011277
1.3000000000000007	0.11060806133350252
1.3500000000000014	0.11332873863637899
1.4000000000000004	0.11608673573124344
1.450000000000001	0.11883480534462706
1.5	0.12153780409633401
1.5500000000000007	0.12417028445011395
1.6000000000000014	0.12671446883512263
1.6500000000000004	0.1291585751953935
1.700000000000001	0.13149545246693928
1.75	0.13372148154399122
1.8000000000000007	0.13583569887566124
1.8500000000000014	0.1378391037592146
1.9000000000000004	0.13973411530087662
1.950000000000001	0.14152415008701272
2.	0.143213296398892
2.0500000000000007	0.14480606509482402
2.1000000000000014	0.1463072009957529
2.1500000000000004	0.1477215417459875
2.200000000000001	0.14905391372335863
2.25	0.15030905670518677
2.3000000000000007	0.15149157072564706
2.3500000000000014	0.15260587995157487
2.4000000000000004	0.15365620951647344
2.450000000000001	0.1546465721378116
2.5	0.15558076204418048
2.5500000000000007	0.15646235429273486
2.6000000000000014	0.1572947079933097
2.6500000000000004	0.1580809722978412
2.700000000000001	0.15882409428167865
2.75	0.15952682805265597
2.8000000000000007	0.1601917445868327
2.8500000000000014	0.1608212419164618
2.9000000000000004	0.16141755539385103
2.950000000000001	0.16198276783049664
3.	0.16251881936906962
3.0500000000000007	0.1630275169903658
3.1000000000000014	0.16351054359117628
3.1500000000000004	0.1639694665946023
3.200000000000001	0.16440574607344283
3.25	0.164820742381404
3.3000000000000007	0.16521572329715598
3.3500000000000014	0.16559187069355977
3.4000000000000004	0.1659502867494414
3.450000000000001	0.16629199972458802
3.5	0.16661796932067208
3.5500000000000007	0.1669290916518309
3.6000000000000014	0.16722620384895484
3.6500000000000004	0.16751008832151726
3.700000000000001	0.16778147670020244
3.75	0.16804105348273446
3.8000000000000007	0.16828945940430148
3.8500000000000014	0.16852729455284066
3.9000000000000004	0.16875512124828299
3.950000000000001	0.16897346670365634
4.	0.16918282548476454
4.050000000000001	0.16938366178400638
4.100000000000001	0.1695764115227804
4.15	0.16976148429586532
4.200000000000001	0.1699392651701514
4.25	0.1701101163491573
4.300000000000001	0.17027437871387713
4.350000000000001	0.17043237324967053
4.4	0.1705844023681448
4.450000000000001	0.17073075113225972
4.5	0.17087168839222786
4.550000000000001	0.17100746783916787
4.600000000000001	0.17113832898291476
4.65	0.17126449805986343
4.700000000000001	0.17138618887625418
4.75	0.17150360359186226
4.800000000000001	0.1716169334486607
4.850000000000001	0.17172635944864909
4.9	0.17183205298470572
4.950000000000001	0.1719341764280094
5.	0.17203288367529537
5.050000000000001	0.17212832065893868
5.100000000000001	0.17222062582263498
5.15	0.17230993056521174
5.200000000000001	0.17239635965491643
5.25	0.17248003161633413
5.300000000000001	0.17256105909192002
5.350000000000001	0.17263954917998145
5.4	0.17271560375079442
5.450000000000001	0.17278931974241496
5.5	0.17286078943762187
5.550000000000001	0.17293010072331916
5.600000000000001	0.17299733733362493
5.65	0.17306257907777936
5.700000000000001	0.173125902053921
5.75	0.1731873788496995
5.800000000000001	0.17324707873062328
5.850000000000001	0.1733050678169719
5.9	0.1733614092500427
5.950000000000001	0.17341616334844515
6.	0.1734693877551021
6.050000000000001	0.1735211375755749
6.100000000000001	0.17357146550827698
6.150000000000002	0.17362042196710717
6.199999999999999	0.1736680551969914
6.25	0.17371441138279056
6.300000000000001	0.1737595347519966
6.350000000000001	0.17380346767161295
6.400000000000002	0.1738462507395829
6.449999999999999	0.17388792287111227
6.5	0.17392852138019918
6.550000000000001	0.17396808205667147
6.600000000000001	0.17400663923900472
6.650000000000002	0.1740442258831805
6.699999999999999	0.17408087362782504
6.75	0.17411661285585134
6.800000000000001	0.17415147275281537
6.850000000000001	0.17418548136218104
6.900000000000002	0.17421866563767882
6.949999999999999	0.17425105149292505
7.	0.17428266384846683
7.050000000000001	0.17431352667639768
7.100000000000001	0.17434366304268675
7.150000000000002	0.17437309514735144
7.199999999999999	0.17440184436259745
7.25	0.17442993126903944
7.300000000000001	0.1744573756901134
7.350000000000001	0.17448419672477808
7.400000000000002	0.1745104127786041
7.449999999999999	0.17453604159333788
7.5	0.17456110027502494
7.550000000000001	0.17458560532077017
7.600000000000001	0.1746095726442111
7.650000000000002	0.174633017599772
7.699999999999999	0.1746559550057639
7.75	0.17467839916639416
7.800000000000001	0.17470036389274007
7.850000000000001	0.17472186252274602
7.900000000000002	0.1747429079402898
7.949999999999999	0.17476351259336897
8.	0.1747836885114564
8.05	0.1748034473220603
8.100000000000001	0.17482280026653624
8.150000000000002	0.1748417582151855
8.2	0.1748603316816775
8.25	0.17487853083682925
8.3	0.17489636552177484
8.350000000000001	0.17491384526055548
8.400000000000002	0.17493097927215645
8.45	0.17494777648202295
8.5	0.17496424553307524
8.55	0.1749803947962497
8.600000000000001	0.17499623238059014
8.650000000000002	0.17501176614290792
8.7	0.17502700369703447
8.75	0.17504195242268333
8.8	0.17505661947394194
8.850000000000001	0.17507101178740922
8.900000000000002	0.1750851360899964
8.95	0.17509899890640765
9.	0.175112606566312
9.05	0.1751259652112244
9.100000000000001	0.17513908080110935
9.150000000000002	0.17515195912071577
9.200000000000003	0.17516460578565834
9.25	0.1751770262482587
9.3	0.1751892258031515
9.350000000000001	0.1752012095926717
9.400000000000002	0.17521298261202964
9.450000000000003	0.17522454971428283
9.5	0.17523591561511662
9.55	0.1752470848974384
9.600000000000001	0.1752580620157958
9.650000000000002	0.17526885130062592
9.700000000000003	0.1752794569623421
9.75	0.17528988309526705
9.8	0.1753001336814164
9.850000000000001	0.1753102125941416
9.900000000000002	0.17532012360163565
9.950000000000003	0.17532987037031017
10.	0.17533945646804644
